Robust Meta-Learning of Vehicle Yaw Rate Dynamics via Conditional Neural Processes

Trajectory planners of autonomous vehicles usually rely on physical models to predict the vehicle behavior. However, despite their suitability, physical models have some shortcomings. On the one hand, simple models suffer from larger model errors and more restrictive assumptions. On the other hand, complex models are computationally more demanding and depend on environmental and operational parameters. In each case, the drawbacks can be associated to a certain degree to the physical modeling of the yaw rate dynamics. Therefore, this paper investigates the yaw rate prediction based on conditional neural processes (CNP), a data-driven meta-learning approach, to simultaneously achieve low errors, adequate complexity and robustness to varying parameters. Thus, physical models can be enhanced in a targeted manner to provide accurate and computationally efficient predictions to enable safe planning in autonomous vehicles. High fidelity simulations for a variety of driving scenarios and different types of cars show that CNP makes it possible to employ and transfer knowledge about the yaw rate based on current driving dynamics in a human-like manner, yielding robustness against changing environmental and operational conditions.

==> notesdata/data/data0.csv <==
0,0.0,1.894061263385538e-08,0.0,1.894061263385538e-08,1.894061263385538e-08,1.862407827957213e-08,1.862407827957213e-08,1.862407827957213e-08
1,1.0000000000000007,1.490985869168071e-05,0.0,1.490985869168071e-05,1.490985869168071e-05,1.4907104741723742e-05,1.4907104741723742e-05,1.4907104741723742e-05
2,1.9999999999998905,-0.010133984498679638,-0.010013580322265625,-0.010133984498679638,-0.010133984498679638,-0.010056022554636002,-0.010056022554636002,-0.010056022554636002
3,2.9999999999997806,0.01975592039525509,0.019669532775878906,0.01975592039525509,0.01975592039525509,0.019738556817173958,0.019738556817173958,0.019738556817173958
4,3.9999999999996705,-0.0076765092089772224,-0.007748603820800781,-0.0076765092089772224,-0.0076765092089772224,-0.007699071895331144,-0.007699071895331144,-0.007699071895331144
5,5.000000000000004,0.006550192832946777,0.006556510925292969,0.006550192832946777,0.006550192832946777,0.006559707224369049,0.006559707224369049,0.006559707224369049
6,6.000000000000338,0.006894499529153109,0.0069141387939453125,0.006894499529153109,0.006894499529153109,0.006890678778290749,0.006890678778290749,0.006890678778290749
7,7.000000000000672,0.0035709403455257416,0.0035762786865234375,0.0035709403455257416,0.0035709403455257416,0.0035683978348970413,0.0035683978348970413,0.0035683978348970413
8,8.000000000001005,0.0011428528232499957,0.00095367431640625,0.0011428528232499957,0.0011428528232499957,0.0011402728268876672,0.0011402728268876672,0.0011402728268876672
9,9.000000000000451,-0.0017890866147354245,-0.0016689300537109375,-0.0017890866147354245,-0.0017890866147354245,-0.001792393741197884,-0.001792393741197884,-0.001792393741197884
10,9.999999999999897,-0.005758520215749741,-0.0057220458984375,-0.005758520215749741,-0.005758520215749741,-0.005763530731201172,-0.005763530731201172,-0.005763530731201172
11,10.999999999999343,-0.013194846920669079,-0.013232231140136719,-0.013194846920669079,-0.013194846920669079,-0.013205459341406822,-0.013205459341406822,-0.013205459341406822
12,11.999999999998789,-0.027508297935128212,-0.02753734588623047,-0.027508297935128212,-0.027508297935128212,-0.027527038007974625,-0.027527038007974625,-0.027527038007974625
13,12.999999999998234,-0.052412860095500946,-0.05245208740234375,-0.052412860095500946,-0.052412860095500946,-0.05244336649775505,-0.05244336649775505,-0.05244336649775505
14,13.99999999999768,-0.0869041234254837,-0.08690357208251953,-0.0869041234254837,-0.0869041234254837,-0.08694209903478622,-0.08694209903478622,-0.08694209903478622
15,14.999999999997126,-0.131062850356102,-0.13113021850585938,-0.131062850356102,-0.131062850356102,-0.13110913336277008,-0.13110913336277008,-0.13110913336277008
16,15.999999999996572,-0.1785735785961151,-0.1786947250366211,-0.1785735785961151,-0.1785735785961151,-0.1786169856786728,-0.1786169856786728,-0.1786169856786728
17,16.999999999997794,-0.20850558578968048,-0.2084970474243164,-0.20850558578968048,-0.20850558578968048,-0.208511620759964,-0.208511620759964,-0.208511620759964
18,17.999999999999016,-0.18639938533306122,-0.1863241195678711,-0.18639938533306122,-0.18639938533306122,-0.18635481595993042,-0.18635481595993042,-0.18635481595993042
19,19.000000000000238,-0.13646762073040009,-0.13637542724609375,-0.13646762073040009,-0.13646762073040009,-0.13641785085201263,-0.13641785085201263,-0.13641785085201263
20,20.00000000000146,-0.0892753005027771,-0.08922815322875977,-0.0892753005027771,-0.0892753005027771,-0.0892312154173851,-0.0892312154173851,-0.0892312154173851
21,21.000000000002682,-0.052091989666223526,-0.052034854888916016,-0.052091989666223526,-0.052091989666223526,-0.05206209793686867,-0.05206209793686867,-0.05206209793686867
22,22.000000000003904,-0.029394542798399925,-0.029385089874267578,-0.029394542798399925,-0.029394542798399925,-0.029379205778241158,-0.029379205778241158,-0.029379205778241158
23,23.000000000005127,-0.01845690794289112,-0.018477439880371094,-0.01845690794289112,-0.01845690794289112,-0.018448278307914734,-0.018448278307914734,-0.018448278307914734
24,24.00000000000635,-0.01020035520195961,-0.010192394256591797,-0.01020035520195961,-0.01020035520195961,-0.010192381218075752,-0.010192381218075752,-0.010192381218075752
25,25.00000000000757,-0.0031233017798513174,-0.0030994415283203125,-0.0031233017798513174,-0.0031233017798513174,-0.0031175692565739155,-0.0031175692565739155,-0.0031175692565739155
26,26.000000000008793,0.0005201447056606412,0.000476837158203125,0.0005201447056606412,0.0005201447056606412,0.0005216286517679691,0.0005216286517679691,0.0005216286517679691
27,27.000000000010015,-5.467674054671079e-05,-5.9604644775390625e-05,-5.467674054671079e-05,-5.467674054671079e-05,-5.742399298469536e-05,-5.742399298469536e-05,-5.742399298469536e-05
28,28.000000000011237,-0.00545984972268343,-0.0054836273193359375,-0.00545984972268343,-0.00545984972268343,-0.005468002986162901,-0.005468002986162901,-0.005468002986162901
29,29.00000000001246,-0.015159566886723042,-0.01519918441772461,-0.015159566886723042,-0.015159566886723042,-0.015170489437878132,-0.015170489437878132,-0.015170489437878132
30,30.00000000001368,-0.028908437117934227,-0.028967857360839844,-0.028908437117934227,-0.028908437117934227,-0.02892761491239071,-0.02892761491239071,-0.02892761491239071
31,31.000000000014904,-0.07030784338712692,-0.07039308547973633,-0.07030784338712692,-0.07030784338712692,-0.07037664204835892,-0.07037664204835892,-0.07037664204835892
32,32.00000000001612,-0.158615842461586,-0.15872716903686523,-0.158615842461586,-0.158615842461586,-0.15872378647327423,-0.15872378647327423,-0.15872378647327423
33,33.00000000001379,-0.25963130593299866,-0.25972723960876465,-0.25963130593299866,-0.25963130593299866,-0.2597205936908722,-0.2597205936908722,-0.2597205936908722
34,34.00000000001146,-0.33341702818870544,-0.3334656357765198,-0.33341702818870544,-0.33341702818870544,-0.3334660530090332,-0.3334660530090332,-0.3334660530090332
35,35.00000000000913,-0.3406667709350586,-0.3406405448913574,-0.3406667709350586,-0.3406667709350586,-0.34063655138015747,-0.34063655138015747,-0.34063655138015747
36,36.0000000000068,-0.3037528693675995,-0.3037452697753906,-0.3037528693675995,-0.3037528693675995,-0.3037131726741791,-0.3037131726741791,-0.3037131726741791
37,37.00000000000447,-0.2635187804698944,-0.26351213455200195,-0.2635187804698944,-0.2635187804698944,-0.26348182559013367,-0.26348182559013367,-0.26348182559013367
38,38.00000000000214,-0.20042388141155243,-0.20039081573486328,-0.20042388141155243,-0.20042388141155243,-0.20035475492477417,-0.20035475492477417,-0.20035475492477417
39,38.99999999999981,-0.13638001680374146,-0.13637542724609375,-0.13638001680374146,-0.13638001680374146,-0.1363200843334198,-0.1363200843334198,-0.1363200843334198
40,39.99999999999748,-0.0821494609117508,-0.0820159912109375,-0.0821494609117508,-0.0821494609117508,-0.0821000412106514,-0.0821000412106514,-0.0821000412106514
41,40.99999999999515,-0.03772062435746193,-0.037670135498046875,-0.03772062435746193,-0.03772062435746193,-0.037680789828300476,-0.037680789828300476,-0.037680789828300476
42,41.999999999992816,-0.00015483472088817507,-0.00011920928955078125,-0.00015483472088817507,-0.00015483472088817507,-0.0001170908217318356,-0.0001170908217318356,-0.0001170908217318356
43,42.999999999990486,0.038340214639902115,0.03838539123535156,0.038340214639902115,0.038340214639902115,0.03837795928120613,0.03837795928120613,0.03837795928120613
44,43.999999999988155,0.06568648666143417,0.06568431854248047,0.06568648666143417,0.06568648666143417,0.06569813191890717,0.06569813191890717,0.06569813191890717
45,44.999999999985825,0.06945492327213287,0.06937980651855469,0.06945492327213287,0.06945492327213287,0.06945415586233139,0.06945415586233139,0.06945415586233139
46,45.999999999983494,0.06738942116498947,0.06747245788574219,0.06738942116498947,0.06738942116498947,0.06738642603158951,0.06738642603158951,0.06738642603158951
47,46.99999999998116,0.06264651566743851,0.06258487701416016,0.06264651566743851,0.06264651566743851,0.06263864040374756,0.06263864040374756,0.06263864040374756
48,47.99999999997883,0.052037790417671204,0.051975250244140625,0.052037790417671204,0.052037790417671204,0.05202559381723404,0.05202559381723404,0.05202559381723404
49,48.9999999999765,0.03983614221215248,0.03981590270996094,0.03983614221215248,0.03983614221215248,0.039824653416872025,0.039824653416872025,0.039824653416872025
50,49.99999999997417,0.029636338353157043,0.03182833235082505,0.029675225548183894,0.0296840456646063,-0.023171832785010338,-0.04317183047533035,-0.0031718332320451736
51,50.99999999997184,0.022018885239958763,0.023632564596809402,0.02417749246880168,0.02399458789753054,-0.026540657505393028,-0.04654065519571304,-0.006540657952427864
52,51.99999999996951,0.015328578650951385,0.016324953209467807,0.016853080017512657,0.016642587387978316,-0.029532840475440025,-0.04953283816576004,-0.009532840922474861
53,52.99999999996718,0.009061252698302269,0.009551750274727766,0.010003768600601847,0.009770287064720906,-0.03230031579732895,-0.05230031535029411,-0.012300316244363785
54,53.99999999996485,0.004917460028082132,0.005284261529570067,0.005456716968206598,0.005217476839239859,-0.03404500335454941,-0.05404500290751457,-0.014045003801584244
55,54.99999999996252,0.0053382134065032005,0.006184676454634719,0.005927831018430845,0.0057085927419619036,-0.033681146800518036,-0.0536811463534832,-0.013681147247552872
56,55.99999999996019,0.01103465911000967,0.012832242557880846,0.012194788749356145,0.012015561864361524,-0.03097759746015072,-0.050977595150470734,-0.010977597907185555
57,56.99999999995786,0.021401148289442062,0.024527729259427034,0.02352417872518557,0.023400620198627712,-0.02622084878385067,-0.046220846474170685,-0.006220849230885506
58,57.99999999995553,0.0349515900015831,0.039517000185340656,0.038383602329190435,0.038314847066657345,-0.020124873146414757,-0.04012487083673477,-0.0001248735934495926
59,58.9999999999532,0.04958193004131317,0.05536900204328177,0.05421761686381158,0.05419192346656811,-0.01367424987256527,-0.033674247562885284,0.006325749680399895
60,59.999999999950866,0.06416215002536774,0.07099258881737569,0.069913814093425,0.06991096114396031,-0.007305135950446129,-0.027305135503411293,0.012694863602519035
61,60.999999999948535,0.07572709769010544,0.08291699432949606,0.08220393414785408,0.08218567571309338,-0.0025309529155492783,-0.022530952468514442,0.017469046637415886
62,61.999999999946205,0.08383789658546448,0.09123167776226015,0.09070979041187387,0.09065244644118949,0.0008134040981531143,-0.01918659545481205,0.02081340365111828
63,62.999999999943874,0.08681701123714447,0.0934898954166874,0.09375466183872103,0.09362576974957465,0.0017690155655145645,-0.0182309839874506,0.02176901511847973
64,63.999999999941544,0.07582497596740723,0.0807461012465871,0.08202479183262697,0.08180208361417897,-0.0032153334468603134,-0.023215332999825478,0.01678466610610485
65,64.99999999994631,0.056974027305841446,0.060348980866264945,0.061975238972427946,0.061689805816092354,-0.011507859453558922,-0.03150785714387894,0.008492140099406242
66,65.99999999995109,0.03341657668352127,0.03480079239132072,0.03682460465915782,0.036492741578069865,-0.021812131628394127,-0.04181212931871414,-0.0018121320754289627
67,66.99999999995586,0.007566011045128107,0.006761990092973846,0.00875880100882539,0.008409753014374188,-0.03308533877134323,-0.053085338324308395,-0.013085339218378067
68,67.99999999996064,-0.017053192481398582,-0.020155907103025505,-0.01822591917137839,-0.018566385090588975,-0.04491093009710312,-0.06491093337535858,-0.024910930544137955
69,68.99999999996541,-0.04118829220533371,-0.04665540379977795,-0.04472829517942863,-0.04505588290840575,-0.056081585586071014,-0.07608158886432648,-0.03608158603310585
70,69.99999999997019,-0.0671478733420372,-0.07508211636858553,-0.07284347487805708,-0.0731432201925633,-0.06769194453954697,-0.08769194781780243,-0.0476919449865818
71,70.99999999997496,-0.10156629979610443,-0.11292446400779088,-0.10972596330691427,-0.10991516453074812,-0.08291643112897873,-0.10291643440723419,-0.06291642785072327
72,71.99999999997974,-0.15001040697097778,-0.16595795115881273,-0.16170089357153994,-0.16144542131456216,-0.10794346779584885,-0.1279434710741043,-0.08794346451759338
73,72.99999999998451,-0.213637113571167,-0.2401584148413738,-0.2339358169570743,-0.23217114375458453,-0.13971470296382904,-0.1597146987915039,-0.11971470713615417
74,73.99999999998929,-0.29240140318870544,-0.3413339840003804,-0.3347364775767853,-0.3285987095000885,-0.18441461026668549,-0.20441460609436035,-0.16441461443901062
75,74.99999999999406,-0.3527822494506836,-0.4216133752956708,-0.4177116847095433,-0.40517457436146587,-0.2192334085702896,-0.23923340439796448,-0.19923341274261475
76,75.99999999999883,-0.36082273721694946,-0.42136553147775757,-0.42635428546534826,-0.41298202428799446,-0.21778853237628937,-0.23778852820396423,-0.1977885365486145
77,77.00000000000361,-0.27672213315963745,-0.30168776605510317,-0.3097774563369657,-0.2965427151799086,-0.16392819583415985,-0.18392819166183472,-0.14392820000648499
78,78.00000000000838,-0.19332334399223328,-0.20145471627541767,-0.2064431325424651,-0.19563772641577348,-0.11783670634031296,-0.13783670961856842,-0.0978367030620575
79,79.00000000001316,-0.14162833988666534,-0.14844194198726512,-0.1506956330468735,-0.1423752363999681,-0.09693720191717148,-0.11693720519542694,-0.07693719863891602
80,80.00000000001793,-0.12139690667390823,-0.12908861023364082,-0.12976057593719773,-0.12248401573169225,-0.0888209268450737,-0.10882093012332916,-0.06882092356681824
81,81.00000000002271,-0.1148415207862854,-0.12204617203792623,-0.1221285437270413,-0.11522629132790396,-0.0858682319521904,-0.10586823523044586,-0.06586822867393494
82,82.00000000002748,-0.11847257614135742,-0.12746912310301894,-0.1265551921416947,-0.11929690709379895,-0.08867495507001877,-0.10867495834827423,-0.0686749517917633
83,83.00000000003226,-0.12869548797607422,-0.13846923454696736,-0.13750540051834995,-0.12941668580245846,-0.09466817229986191,-0.11466817557811737,-0.07466816902160645
84,84.00000000003703,-0.14553621411323547,-0.15697316075069523,-0.15551457520081047,-0.14612926400454124,-0.10425411909818649,-0.12425412237644196,-0.08425411581993103
85,85.00000000004181,-0.16128475964069366,-0.17263083791041467,-0.17223247400925473,-0.1614650941178047,-0.11066590994596481,-0.13066591322422028,-0.09066590666770935
86,86.00000000004658,-0.1553640067577362,-0.16432762468188145,-0.16551792339480223,-0.1548269009186474,-0.10675542801618576,-0.12675543129444122,-0.0867554247379303
87,87.00000000005136,-0.13745702803134918,-0.1447687559927857,-0.1463351949730994,-0.1366465225527462,-0.09796195477247238,-0.11796195805072784,-0.07796195149421692
88,88.00000000005613,-0.12064005434513092,-0.12827692628025744,-0.12970343191627615,-0.12098210878926817,-0.08862002938985825,-0.10862003266811371,-0.06862002611160278
89,89.00000000006091,-0.09880499541759491,-0.10486638993434383,-0.10646999584253354,-0.09929021865821794,-0.0779276117682457,-0.09792761504650116,-0.05792761221528053
90,90.00000000006568,-0.0764445960521698,-0.08180768436716335,-0.08329348427926021,-0.07764374790185834,-0.06977435201406479,-0.08977435529232025,-0.049774352461099625
91,91.00000000007046,-0.05669175833463669,-0.06152618521415576,-0.06294933899818546,-0.05863157365640028,-0.0625283345580101,-0.08252833783626556,-0.04252833500504494
92,92.00000000007523,-0.041821155697107315,-0.04586194517308684,-0.046908303969761776,-0.04374367013880673,-0.05574657768011093,-0.0757465809583664,-0.03574657812714577
93,93.00000000008001,-0.029132738709449768,-0.0323474791326106,-0.03330548839734068,-0.03109944620230373,-0.04994433373212814,-0.0699443370103836,-0.02994433417916298
94,94.00000000008478,-0.01747153513133526,-0.01983640790470531,-0.02072888354735027,-0.01941077241790494,-0.044601939618587494,-0.06460194289684296,-0.02460194006562233
95,95.00000000008956,-0.00660869013518095,-0.007970277338564813,-0.008821316440250712,-0.008343283552894357,-0.039369307458400726,-0.05936930701136589,-0.019369307905435562
96,96.00000000009433,0.0038120204117149115,0.0034044765433449697,0.002579555522299666,0.002253331250576145,-0.03459575027227402,-0.05459574982523918,-0.014595750719308853
97,97.0000000000991,0.01422195229679346,0.014870759623697438,0.014026934000379545,0.012896820291436968,-0.029860844835639,-0.049860842525959015,-0.009860845282673836
98,98.00000000010388,0.024932969361543655,0.02679552219841952,0.025900593906982582,0.023939178086741925,-0.0249627735465765,-0.044962771236896515,-0.004962773993611336
99,99.00000000010866,0.03714286908507347,0.040450893622256956,0.03925878930653194,0.03637987456138099,-0.01938401721417904,-0.039384014904499054,0.0006159823387861252
100,100.00000000011343,0.06310538947582245,0.07126828014936137,0.06776974113331725,0.0630757010857438,-0.006859919056296349,-0.026859918609261513,0.013140080496668816
101,101.0000000001182,0.1297595500946045,0.14647702760495207,0.13924013026269125,0.12957512397356263,0.022775718942284584,0.00277571938931942,0.0427757203578949
102,102.00000000012298,0.2491682767868042,0.27844311071767436,0.2693295732210217,0.24882436852796974,0.08578715473413467,0.06578715145587921,0.10578715801239014
103,103.00000000012776,0.3462427854537964,0.39881096764693424,0.3920405006738296,0.3579404456349473,0.13026200234889984,0.11026200652122498,0.1502619981765747
104,104.00000000013253,0.4258909523487091,0.5067784517178708,0.5021457588272888,0.4508749892482757,0.15817318856716156,0.1381731927394867,0.17817318439483643
105,105.0000000001373,0.4505172371864319,0.5308236783516662,0.5357276377126945,0.4777600319270422,0.18428857624530792,0.16428858041763306,0.2042885720729828
106,106.00000000014208,0.3830966651439667,0.43214455708273647,0.43744364418916193,0.3836463382456627,0.16993547976016998,0.14993548393249512,0.18993547558784485
107,107.00000000014685,0.30968064069747925,0.3300686531708674,0.33863276692228683,0.293454753353502,0.11762107163667679,0.09762106835842133,0.13762107491493225
108,108.00000000015163,0.2205236405134201,0.2312913584865406,0.23757026979610735,0.20449974347550356,0.07290960103273392,0.05290960147976875,0.09290960431098938
109,109.0000000001564,0.1474042683839798,0.15397599120348104,0.15622480013968848,0.134197975349503,0.03228688985109329,0.012286890298128128,0.052286889404058456
110,110.00000000016118,0.11907856166362762,0.12513005675329758,0.12615941832799094,0.10834754969056173,0.017293939366936684,-0.0027060601860284805,0.037293940782547
111,111.00000000016595,0.10951042175292969,0.11596626462684334,0.11598611832286335,0.09967687556217084,0.01209978200495243,-0.007900217548012733,0.032099783420562744
112,112.00000000017073,0.1072569191455841,0.11348487391682482,0.11352854515591457,0.09750677040523616,0.00888354517519474,-0.011116454377770424,0.028883544728159904
113,113.0000000001755,0.10372927784919739,0.10945043518773012,0.10995250647526789,0.09428344041013252,0.006761888042092323,-0.013238111510872841,0.026761887595057487
114,114.00000000018028,0.09508228302001953,0.09956689426626752,0.1008278565159169,0.08626753270958684,0.002984980121254921,-0.017015019431710243,0.022984979674220085
115,115.00000000018505,0.07324940711259842,0.07504820430748183,0.07742410667559009,0.06594261892984099,-0.006266376003623009,-0.026266375556588173,0.013733623549342155
116,116.00000000018983,0.04895773157477379,0.05634130048393082,0.057734198883967365,0.04920302314457161,-0.0071569886058568954,-0.02715698815882206,0.012843010947108269
117,117.0000000001946,-0.0011683570919558406,-0.00045450919106126975,0.0030876066571293454,0.001840397765947294,-0.03684338182210922,-0.05684338137507439,-0.016843382269144058
118,118.00000000019938,-0.035577937960624695,-0.038991664306875506,-0.03613502052918373,-0.031665221524072876,-0.052444957196712494,-0.07244496047496796,-0.03244495764374733
119,119.00000000020415,-0.07944487780332565,-0.08797697993456755,-0.08449645704309694,-0.07345122796119342,-0.07184170931577682,-0.09184171259403229,-0.05184170976281166
120,120.00000000020893,-0.1316876858472824,-0.1454292136793267,-0.14036866082787533,-0.12142811053417528,-0.09702237695455551,-0.11702238023281097,-0.07702237367630005
121,121.0000000002137,-0.2008112072944641,-0.2212133092974744,-0.21500644278493916,-0.18518608918715734,-0.12878824770450592,-0.1487882435321808,-0.10878825187683105
122,122.00000000021848,-0.24583373963832855,-0.26208851842124403,-0.2603938286644548,-0.22278160927103485,-0.15069450438022614,-0.170694500207901,-0.13069450855255127
123,123.00000000022325,-0.2491501122713089,-0.264901529602124,-0.26672784520966797,-0.22690923121950884,-0.15215201675891876,-0.17215201258659363,-0.1321520209312439
124,124.00000000022803,-0.22934450209140778,-0.2420046791062891,-0.24461810764008518,-0.207232852155131,-0.1426139920949936,-0.16261398792266846,-0.12261399626731873
125,125.0000000002328,-0.2058960646390915,-0.2220212595949178,-0.2225612885940236,-0.18818427400830984,-0.13231681287288666,-0.15231680870056152,-0.11231681704521179
126,126.00000000023758,-0.17078539729118347,-0.18082067049363104,-0.1831140331817565,-0.1544064819948904,-0.11124157160520554,-0.131241574883461,-0.09124156832695007
127,127.00000000024235,-0.16028140485286713,-0.17091387506606992,-0.17065765293621307,-0.14417005573099334,-0.10637205094099045,-0.1263720542192459,-0.08637204766273499
128,128.00000000024713,-0.17084386944770813,-0.17931562811579482,-0.17921321652579472,-0.1515785547896774,-0.1072801873087883,-0.12728019058704376,-0.08728018403053284
129,129.0000000002519,-0.18132226169109344,-0.19510400156885765,-0.19349134561793999,-0.1631291258257383,-0.11937170475721359,-0.13937170803546906,-0.09937170147895813
130,130.00000000025668,-0.20487099885940552,-0.22235428404426827,-0.22001433097607398,-0.18501684803967353,-0.13212259113788605,-0.1521225869655609,-0.11212259531021118
131,131.00000000026145,-0.23813921213150024,-0.261633447361298,-0.2590065019404733,-0.2170436884848914,-0.14893747866153717,-0.16893747448921204,-0.1289374828338623
132,132.00000000026623,-0.25943607091903687,-0.28463470882922337,-0.2843524810705795,-0.23714262340490888,-0.15850822627544403,-0.1785082221031189,-0.13850823044776917
133,133.000000000271,-0.24600531160831451,-0.2643661607719672,-0.2668363262311148,-0.22154787077011273,-0.14881710708141327,-0.16881710290908813,-0.1288171112537384
134,134.00000000027578,-0.206719309091568,-0.2166593666634853,-0.22027314160627035,-0.18222587628742534,-0.12800239026546478,-0.14800238609313965,-0.10800239443778992
135,135.00000000028055,-0.16280852258205414,-0.16974723271978576,-0.17322803774756443,-0.1429460672091215,-0.1085997149348259,-0.12859971821308136,-0.08859971165657043
136,136.00000000028533,-0.11675422638654709,-0.12181900061403184,-0.12491652894048755,-0.1029382881956081,-0.0855657085776329,-0.10556571185588837,-0.06556570529937744
137,137.0000000002901,-0.0778861716389656,-0.08141776291470393,-0.08385009231967522,-0.06910876234109734,-0.06872349232435226,-0.08872349560260773,-0.0487234927713871
138,138.00000000029488,-0.04954977333545685,-0.051899576599900854,-0.05363782862173357,-0.04421525721043835,-0.05803372710943222,-0.07803373038768768,-0.038033727556467056
139,139.00000000029965,-0.03315732255578041,-0.03482594876835776,-0.03583523018599359,-0.02963429432056158,-0.05081009119749069,-0.07081009447574615,-0.030810091644525528
140,140.00000000030442,-0.021224932745099068,-0.021855562216899216,-0.022771631002624346,-0.018858745835568087,-0.045324526727199554,-0.06532453000545502,-0.02532452717423439
141,141.0000000003092,-0.010060213506221771,-0.009730779504835141,-0.010556706203365844,-0.00878096215013452,-0.0401604101061821,-0.06016040965914726,-0.020160410553216934
142,142.00000000031397,-0.0015694564208388329,-0.0006490413815285478,-0.001159139459292535,-0.0010711442035425335,-0.036455683410167694,-0.05645568296313286,-0.01645568385720253
143,143.00000000031875,0.0027029740158468485,0.0037567348405431744,0.0035427892927159727,0.0027594677659418428,-0.034700505435466766,-0.05470050498843193,-0.014700505882501602
144,144.00000000032352,0.004636156838387251,0.005775668083352059,0.005664851529652628,0.0044932083737456,-0.03388433903455734,-0.05388433858752251,-0.013884339481592178
145,145.0000000003283,0.005641996394842863,0.006821585711414002,0.006768628093384318,0.005394527691731104,-0.03345789760351181,-0.053457897156476974,-0.013457898050546646
146,146.00000000033307,0.006018924526870251,0.00719051518949243,0.007180319016454607,0.0057269436506791165,-0.03330468386411667,-0.05330468341708183,-0.013304684311151505
147,147.00000000033785,0.005991081241518259,0.007138449863219876,0.007150339374458717,0.0056980826070271474,-0.03332190960645676,-0.05332190915942192,-0.013321910053491592
148,148.00000000034262,0.005794404540210962,0.006918019484380977,0.006935868788128071,0.0055197320038223455,-0.03340616077184677,-0.053406160324811935,-0.013406161218881607
149,149.0000000003474,0.005579076241701841,0.00668343925180892,0.006699706097170898,0.005324874032547485,-0.0334966704249382,-0.053496669977903366,-0.013496670871973038
150,150.00000000035217,0.005405743606388569,0.006497936774430002,0.006509667124209348,0.0051686570416759345,-0.033567123115062714,-0.05356712266802788,-0.01356712356209755
151,151.00000000035695,0.005329477600753307,0.0064302007372063485,0.006426614835276123,0.005102474861341835,-0.033589743077754974,-0.05358974263072014,-0.01358974352478981
152,152.00000000036172,0.005561328027397394,0.006713344829378798,0.006681778198084172,0.005318192854798165,-0.033470235764980316,-0.05347023531794548,-0.013470236212015152
153,153.0000000003665,0.005984964780509472,0.007174339862636714,0.0071464379509646875,0.005701786898598704,-0.03327818959951401,-0.05327818915247917,-0.013278190046548843
154,154.00000000037127,0.006127876695245504,0.007296903689280043,0.007301896172913075,0.005824451858676763,-0.033223770558834076,-0.05322377011179924,-0.013223771005868912
155,155.00000000037605,0.005882297642529011,0.0069969995770691185,0.007032634721024208,0.0055966965527705515,-0.033340804278850555,-0.05334080383181572,-0.013340804725885391
156,156.00000000038082,0.00516445841640234,0.0061606930668034465,0.006243406303293799,0.004936670720418506,-0.03367575258016586,-0.05367575213313103,-0.013675753027200699
157,157.0000000003856,0.0036966099869459867,0.004472750692485761,0.004629863795883985,0.003591233869955664,-0.03435700386762619,-0.054357003420591354,-0.014357004314661026
158,158.00000000039037,0.0011749500408768654,0.0016060388778882384,0.0018588334968588083,0.001286044741423778,-0.03551878780126572,-0.05551878735423088,-0.015518788248300552
159,159.00000000039515,-0.0029666631016880274,-0.003133654972842237,-0.0027059802857714753,-0.0025145294730544517,-0.037423454225063324,-0.05742345377802849,-0.01742345467209816
160,160.00000000039992,-0.00970405898988247,-0.010837473081615201,-0.010175366146547338,-0.008724772028877482,-0.040662430226802826,-0.06066242977976799,-0.020662430673837662
161,161.0000000004047,-0.019240092486143112,-0.021506638664625655,-0.020650165325762047,-0.01741144592700005,-0.045281700789928436,-0.0652817040681839,-0.025281701236963272
162,162.00000000040947,-0.031363651156425476,-0.03504865517367506,-0.03392770822038692,-0.028421505624676897,-0.051110051572322845,-0.07111005485057831,-0.03111005201935768
163,163.00000000041425,-0.04896194487810135,-0.05488811156428852,-0.05315774401997784,-0.04440293724288552,-0.05947189778089523,-0.0794719010591507,-0.03947189822793007
164,164.00000000041902,-0.07500565052032471,-0.08334368500406697,-0.08108659245517681,-0.06754373021846845,-0.07107379287481308,-0.09107379615306854,-0.051073793321847916
165,165.0000000004238,-0.10890915989875793,-0.11963210895249432,-0.11654698521230449,-0.09691678091206413,-0.0853770300745964,-0.10537703335285187,-0.06537702679634094
166,166.00000000042857,-0.15131400525569916,-0.16515199760114285,-0.1616178254075106,-0.13399879458842145,-0.10768850892782211,-0.12768851220607758,-0.08768850564956665
167,167.00000000043335,-0.2759080231189728,-0.316705221337088,-0.31890644947258934,-0.2528697630995425,-0.17450816929340363,-0.1945081651210785,-0.15450817346572876
168,168.00000000043812,-0.15915071964263916,-0.16385867657042752,-0.16830580883609647,-0.1235675803818654,-0.10497751086950302,-0.12497751414775848,-0.08497750759124756
169,169.0000000004429,-0.14574885368347168,-0.1538530619447087,-0.15561615073316915,-0.11367519741620047,-0.10285242646932602,-0.12285242974758148,-0.08285242319107056
170,170.00000000044767,-0.10572198778390884,-0.10952010340492535,-0.11308736053296488,-0.0784587112614406,-0.08082448691129684,-0.10082449018955231,-0.06082448735833168
171,171.00000000045245,-0.06351444870233536,-0.06537771847803242,-0.06813407389255909,-0.04170703020856523,-0.0628320500254631,-0.08283205330371857,-0.04283205047249794
172,172.00000000045722,-0.035559020936489105,-0.036329897284304025,-0.03794687824550584,-0.017138866473459014,-0.0509805902838707,-0.07098059356212616,-0.030980590730905533
173,173.000000000462,-0.021559663116931915,-0.021901015806236046,-0.022660219674429785,-0.004756362877871927,-0.0451061949133873,-0.06510619819164276,-0.025106195360422134
174,174.00000000046677,-0.012986927293241024,-0.01256607392541298,-0.013223502298824946,0.0029636911837404353,-0.041246198117733,-0.061246197670698166,-0.021246198564767838
175,175.00000000047154,-0.0052827270701527596,-0.0041507916552774304,-0.004693283515129333,0.009941259481560022,-0.03776472061872482,-0.05776472017168999,-0.01776472106575966
176,176.00000000047632,-0.0002498250105418265,0.0010667324890079044,0.0008254845768452032,0.014414137162316923,-0.03573795408010483,-0.05573795363306999,-0.015737954527139664
177,177.0000000004811,0.0006039091385900974,0.0016561061544351219,0.0017530973635760513,0.01511402730320486,-0.03551989048719406,-0.055519890040159225,-0.015519890934228897
178,178.00000000048587,-0.002962593687698245,-0.002671662421072085,-0.0021690581686105753,0.011828231008094986,-0.037257514894008636,-0.0572575144469738,-0.017257515341043472
179,179.00000000049064,-0.011551106348633766,-0.01245570074370761,-0.01163747042855497,0.004006858438018799,-0.04136594384908676,-0.061365943402051926,-0.021365944296121597
180,180.00000000049542,-0.023237332701683044,-0.025697790553280697,-0.024539692425729908,-0.006625503455867239,-0.04707350581884384,-0.0670735090970993,-0.027073506265878677
181,181.0000000005002,-0.04978982359170914,-0.0576665909992613,-0.053689825859392075,-0.03097662566135057,-0.060621075332164764,-0.08062107861042023,-0.0406210757791996
182,182.00000000050497,-0.12381090223789215,-0.14079789110610363,-0.13346949889513415,-0.09686807744097081,-0.09581588953733444,-0.1158158928155899,-0.07581588625907898
183,183.00000000050974,-0.22896309196949005,-0.2578944523357052,-0.24997698207220675,-0.19178367435175497,-0.1474929302930832,-0.16749292612075806,-0.12749293446540833
184,184.00000000051452,-0.3119628131389618,-0.36279016646290074,-0.3568049959683066,-0.2770591753024103,-0.19498710334300995,-0.21498709917068481,-0.17498710751533508
185,185.0000000005193,-0.3476671278476715,-0.4012655309262314,-0.40289122767258273,-0.31198442404151233,-0.21053265035152435,-0.23053264617919922,-0.1905326545238495
186,186.00000000052407,-0.31730011105537415,-0.35759014054193017,-0.36095414958935235,-0.2765538974245125,-0.19032110273838043,-0.2103210985660553,-0.17032110691070557
187,187.00000000052884,-0.27782660722732544,-0.3061380538316172,-0.3094241091096773,-0.23416316355432595,-0.16678930819034576,-0.18678930401802063,-0.1467893123626709
188,188.00000000053362,-0.22434663772583008,-0.23613504840813704,-0.24142405858217603,-0.1790443011669867,-0.13458867371082306,-0.15458866953849792,-0.1145886778831482
189,189.0000000005384,-0.1574171930551529,-0.16201403158788708,-0.16644256563879092,-0.11896763213706704,-0.10222580283880234,-0.1222258061170578,-0.08222579956054688
190,190.00000000054317,-0.09958892315626144,-0.10218508850989849,-0.10607340991176238,-0.07070637305782407,-0.07776107639074326,-0.09776107966899872,-0.05776107683777809
191,191.00000000054794,-0.05207303538918495,-0.05243509444063932,-0.0557777848043335,-0.030580917390319973,-0.058274976909160614,-0.07827498018741608,-0.03827497735619545
192,192.00000000055272,-0.013055127114057541,-0.011219038940524229,-0.014118484774949099,0.0025992771635458076,-0.040426455438137054,-0.06042645499110222,-0.02042645588517189
193,193.0000000005575,0.025038693100214005,0.029892313088808464,0.02679399978561859,0.03529739261699491,-0.02337535284459591,-0.043375350534915924,-0.003375353291630745
194,194.00000000056227,0.05932711064815521,0.0663252345880494,0.06439082970004266,0.06512239402072817,-0.009557506069540977,-0.02955750562250614,0.010442493483424187
195,195.00000000056704,0.06936156749725342,0.07504365873245433,0.07494542313564008,0.0731492071756249,-0.005820950493216515,-0.02582095004618168,0.01417904905974865
196,196.00000000057182,0.06830216199159622,0.07360927338773138,0.0738060830569885,0.07214783518125316,-0.006226083263754845,-0.02622608281672001,0.01377391628921032
197,197.0000000005766,0.06485544890165329,0.06989638974363999,0.07028173836977578,0.06927738127467441,-0.007683059200644493,-0.027683058753609657,0.012316940352320671
198,198.00000000058137,0.05612151697278023,0.06016130941421949,0.06103719676636084,0.06179379515236936,-0.011247923597693443,-0.031247923150658607,0.008752075955271721
199,199.00000000058614,0.04398731887340546,0.04711104520627174,0.048063935112085475,0.051433803918667156,-0.016800453886389732,-0.03680045157670975,0.003199545666575432


==> notesdata/data/data1.csv <==
0,0.0,1.89404918415903e-08,0.0,1.89404918415903e-08,1.89404918415903e-08,1.8553484082417526e-08,1.8553484082417526e-08,1.8553484082417526e-08
1,1.0000000000000007,1.49513025462511e-05,0.0,1.49513025462511e-05,1.49513025462511e-05,1.4948119314794894e-05,1.4948119314794894e-05,1.4948119314794894e-05
2,1.9999999999998905,-0.018176870420575142,-0.01811981201171875,-0.018176870420575142,-0.018176870420575142,-0.018170537427067757,-0.018170537427067757,-0.018170537427067757
3,2.9999999999997806,0.03451104462146759,0.03445148468017578,0.03451104462146759,0.03451104462146759,0.03452259302139282,0.03452259302139282,0.03452259302139282
4,3.9999999999996705,-0.00038269421202130616,-0.000476837158203125,-0.00038269421202130616,-0.00038269421202130616,-0.0004198102396912873,-0.0004198102396912873,-0.0004198102396912873
5,5.000000000000004,-0.012505465187132359,-0.012516975402832031,-0.012505465187132359,-0.012505465187132359,-0.012494975700974464,-0.012494975700974464,-0.012494975700974464
6,6.000000000000338,0.01297353021800518,0.012993812561035156,0.01297353021800518,0.01297353021800518,0.01300219539552927,0.01300219539552927,0.01300219539552927
7,7.000000000000672,0.008013955317437649,0.007987022399902344,0.008013955317437649,0.008013955317437649,0.007974651642143726,0.007974651642143726,0.007974651642143726
8,8.000000000001005,0.0014790098648518324,0.0015497207641601562,0.0014790098648518324,0.0014790098648518324,0.0014921420952305198,0.0014921420952305198,0.0014921420952305198
9,9.000000000000451,0.003960749134421349,0.003933906555175781,0.003960749134421349,0.003960749134421349,0.003956931177526712,0.003956931177526712,0.003956931177526712
10,9.999999999999897,-0.00016286104801110923,-0.0002384185791015625,-0.00016286104801110923,-0.00016286104801110923,-0.00016658674576319754,-0.00016658674576319754,-0.00016658674576319754
11,10.999999999999343,-0.0037470709066838026,-0.003814697265625,-0.0037470709066838026,-0.0037470709066838026,-0.0037509570829570293,-0.0037509570829570293,-0.0037509570829570293
12,11.999999999998789,-0.009046843275427818,-0.009059906005859375,-0.009046843275427818,-0.009046843275427818,-0.009054142981767654,-0.009054142981767654,-0.009054142981767654
13,12.999999999998234,-0.019775262102484703,-0.019788742065429688,-0.019775262102484703,-0.019775262102484703,-0.019789665937423706,-0.019789665937423706,-0.019789665937423706
14,13.99999999999768,-0.03944743797183037,-0.039458274841308594,-0.03944743797183037,-0.03944743797183037,-0.03947313129901886,-0.03947313129901886,-0.03947313129901886
15,14.999999999997126,-0.0702551081776619,-0.07033348083496094,-0.0702551081776619,-0.0702551081776619,-0.07029063999652863,-0.07029063999652863,-0.07029063999652863
16,15.999999999996572,-0.10970823466777802,-0.10967254638671875,-0.10970823466777802,-0.10970823466777802,-0.10975345969200134,-0.10975345969200134,-0.10975345969200134
17,16.999999999997794,-0.15783075988292694,-0.15783309936523438,-0.15783075988292694,-0.15783075988292694,-0.1578802615404129,-0.1578802615404129,-0.1578802615404129
18,17.999999999999016,-0.20223383605480194,-0.202178955078125,-0.20223383605480194,-0.20223383605480194,-0.20226407051086426,-0.20226407051086426,-0.20226407051086426
19,19.000000000000238,-0.20229797065258026,-0.20229816436767578,-0.20229797065258026,-0.20229797065258026,-0.20226845145225525,-0.20226845145225525,-0.20226845145225525
20,20.00000000000146,-0.15715686976909637,-0.1571178436279297,-0.15715686976909637,-0.15715686976909637,-0.15710410475730896,-0.15710410475730896,-0.15710410475730896
21,21.000000000002682,-0.10919076949357986,-0.10913610458374023,-0.10919076949357986,-0.10919076949357986,-0.10914406925439835,-0.10914406925439835,-0.10914406925439835
22,22.000000000003904,-0.06746212393045425,-0.0674128532409668,-0.06746212393045425,-0.06746212393045425,-0.0674256831407547,-0.0674256831407547,-0.0674256831407547
23,23.000000000005127,-0.03827100619673729,-0.03826618194580078,-0.03827100619673729,-0.03827100619673729,-0.03824883699417114,-0.03824883699417114,-0.03824883699417114
24,24.00000000000635,-0.022824715822935104,-0.02282857894897461,-0.022824715822935104,-0.022824715822935104,-0.022814428433775902,-0.022814428433775902,-0.022814428433775902
25,25.00000000000757,-0.014019286260008812,-0.014007091522216797,-0.014019286260008812,-0.014019286260008812,-0.014011074788868427,-0.014011074788868427,-0.014011074788868427
26,26.000000000008793,-0.006153542548418045,-0.006139278411865234,-0.006153542548418045,-0.006153542548418045,-0.006146421656012535,-0.006146421656012535,-0.006146421656012535
27,27.000000000010015,-0.0006715283961966634,-0.0006556510925292969,-0.0006715283961966634,-0.0006715283961966634,-0.0006679631769657135,-0.0006679631769657135,-0.0006679631769657135
28,28.000000000011237,0.0007289199274964631,0.0007152557373046875,0.0007289199274964631,0.0007289199274964631,0.0007281836587935686,0.0007281836587935686,0.0007281836587935686
29,29.00000000001246,-0.00221837661229074,-0.002205371856689453,-0.00221837661229074,-0.00221837661229074,-0.002223863499239087,-0.002223863499239087,-0.002223863499239087
30,30.00000000001368,-0.010286487638950348,-0.010311603546142578,-0.010286487638950348,-0.010286487638950348,-0.01029636338353157,-0.01029636338353157,-0.01029636338353157
31,31.000000000014904,-0.02147703245282173,-0.021457672119140625,-0.02147703245282173,-0.02147703245282173,-0.021490439772605896,-0.021490439772605896,-0.021490439772605896
32,32.00000000001612,-0.04410143569111824,-0.04416704177856445,-0.04410143569111824,-0.04410143569111824,-0.04414363205432892,-0.04414363205432892,-0.04414363205432892
33,33.00000000001379,-0.11354600638151169,-0.11360645294189453,-0.11354600638151169,-0.11354600638151169,-0.1136368066072464,-0.1136368066072464,-0.1136368066072464
34,34.00000000001146,-0.22399629652500153,-0.22411346435546875,-0.22399629652500153,-0.22399629652500153,-0.22410094738006592,-0.22410094738006592,-0.22410094738006592
35,35.00000000000913,-0.3048269748687744,-0.3048926591873169,-0.3048269748687744,-0.3048269748687744,-0.3048846125602722,-0.3048846125602722,-0.3048846125602722
36,36.0000000000068,-0.2834742069244385,-0.28349459171295166,-0.2834742069244385,-0.2834742069244385,-0.28349408507347107,-0.28349408507347107,-0.28349408507347107
37,37.00000000000447,-0.2940114140510559,-0.29397010803222656,-0.2940114140510559,-0.2940114140510559,-0.2939644455909729,-0.2939644455909729,-0.2939644455909729
38,38.00000000000214,-0.33874577283859253,-0.33855438232421875,-0.33874577283859253,-0.33874577283859253,-0.3385685682296753,-0.3385685682296753,-0.3385685682296753
39,38.99999999999981,-0.10911022871732712,-0.10895729064941406,-0.10911022871732712,-0.10911022871732712,-0.10892146080732346,-0.10892146080732346,-0.10892146080732346
40,39.99999999999748,-0.5000343322753906,-0.5005598068237305,-0.5000343322753906,-0.5000343322753906,-0.5006309747695923,-0.5006309747695923,-0.5006309747695923
41,40.99999999999515,0.00669574411585927,0.007510185241699219,0.00669574411585927,0.00669574411585927,0.0075123608112335205,0.0075123608112335205,0.0075123608112335205
42,41.999999999992816,0.23454217612743378,0.23436546325683594,0.23454217612743378,0.23454217612743378,0.23444856703281403,0.23444856703281403,0.23444856703281403
43,42.999999999990486,0.13745242357254028,0.13720989227294922,0.13745242357254028,0.13745242357254028,0.13719730079174042,0.13719730079174042,0.13719730079174042
44,43.999999999988155,-0.2719671428203583,-0.2721548080444336,-0.2719671428203583,-0.2719671428203583,-0.2721230685710907,-0.2721230685710907,-0.2721230685710907
45,44.999999999985825,-0.27016863226890564,-0.26988983154296875,-0.27016863226890564,-0.27016863226890564,-0.26995983719825745,-0.26995983719825745,-0.26995983719825745
46,45.999999999983494,0.048947546631097794,0.04863739013671875,0.048947546631097794,0.048947546631097794,0.04869898408651352,0.04869898408651352,0.04869898408651352
47,46.99999999998116,-0.0008353355806320906,-0.0008344650268554688,-0.0008353355806320906,-0.0008353355806320906,-0.0007937488844618201,-0.0007937488844618201,-0.0007937488844618201
48,47.99999999997883,0.04902799054980278,0.049114227294921875,0.04902799054980278,0.04902799054980278,0.04906810447573662,0.04906810447573662,0.04906810447573662
49,48.9999999999765,0.06908818334341049,0.06902217864990234,0.06908818334341049,0.06908818334341049,0.06909199804067612,0.06909199804067612,0.06909199804067612
50,49.99999999997417,0.06892839819192886,0.07399932108853591,0.06896538383246266,0.06901722628383879,-0.023719092831015587,-0.0437190905213356,-0.0037190932780504227
51,50.99999999997184,0.06601749360561371,0.07098819758111219,0.07151513743396833,0.07136831692137713,-0.025004466995596886,-0.0450044646859169,-0.0050044674426317215
52,51.99999999996951,0.059252094477415085,0.06359980162273793,0.06507317316262778,0.06443960037184926,-0.027655353769659996,-0.04765535145998001,-0.007655354216694832
53,52.99999999996718,0.047494303435087204,0.0510907826074547,0.052944907241031514,0.052027616088272,-0.032735519111156464,-0.05273551866412163,-0.0127355195581913
54,53.99999999996485,0.03580421209335327,0.03880913292730881,0.040455617124752166,0.03957699596421993,-0.03800453990697861,-0.05800453945994377,-0.018004540354013443
55,54.99999999996252,0.02660837396979332,0.029080192893493617,0.030336466237030152,0.029619693703530812,-0.04233943670988083,-0.06233943626284599,-0.022339437156915665
56,55.99999999996019,0.019579438492655754,0.02145880129900135,0.022545290764156508,0.021910109739935766,-0.04572155326604843,-0.0657215565443039,-0.025721553713083267
57,56.99999999995786,0.012940461747348309,0.014026552377255364,0.015092259856294614,0.014444605175937795,-0.04900505393743515,-0.06900505721569061,-0.029005054384469986
58,57.99999999995553,0.007183545269072056,0.007730481312306914,0.008522607865631669,0.00798719135468907,-0.05178361386060715,-0.07178361713886261,-0.03178361430764198
59,58.9999999999532,0.004443493206053972,0.005016587107165016,0.005140295651885165,0.004931561457398774,-0.052983663976192474,-0.07298366725444794,-0.03298366442322731
60,59.999999999950866,0.006852288730442524,0.008159764113502277,0.0073900531587866814,0.007655912254700772,-0.051602475345134735,-0.0716024786233902,-0.03160247579216957
61,60.999999999948535,0.014254600740969181,0.0168637423411111,0.015306636454832767,0.016000235965565927,-0.047776393592357635,-0.0677763968706131,-0.02777639403939247
62,61.999999999946205,0.026139486581087112,0.030366213620403038,0.028239302792467173,0.029268816573218788,-0.04184433072805405,-0.06184433028101921,-0.021844331175088882
63,62.999999999943874,0.0402553454041481,0.04572389308732383,0.043456336725185486,0.04458202158965399,-0.03527643531560898,-0.05527643486857414,-0.015276435762643814
64,63.999999999941544,0.055103424936532974,0.061401622190482286,0.05913415764741146,0.06026126925839752,-0.02889241836965084,-0.048892416059970856,-0.008892418816685677
65,64.99999999994631,0.06909922510385513,0.07569280318941995,0.07381841201106414,0.07474686648528135,-0.02305503748357296,-0.043055035173892975,-0.0030550379306077957
66,65.99999999995109,0.07907655835151672,0.08567604290832254,0.08439651297951634,0.08497350401198969,-0.018948128446936607,-0.03894812613725662,0.0010518711060285568
67,66.99999999995586,0.086130790412426,0.0927473642805543,0.09198197350388897,0.09227899074571884,-0.016023239120841026,-0.03602323681116104,0.003976760432124138
68,67.99999999996064,0.0844229906797409,0.08943406435979462,0.09079468240023317,0.09008966786867655,-0.0172820296138525,-0.037282027304172516,0.0027179699391126633
69,68.99999999996541,0.0690351128578186,0.07266560930607735,0.07536353191958964,0.0738774002580137,-0.024044087156653404,-0.04404408484697342,-0.00404408760368824
70,69.99999999997019,0.04884083941578865,0.05160238065865519,0.05490779353772513,0.05308937314063926,-0.03270506113767624,-0.0527050606906414,-0.012705061584711075
71,70.99999999997496,0.023948678746819496,0.024942584270715162,0.02898300876505274,0.026737470766105137,-0.04391094297170639,-0.06391094624996185,-0.023910943418741226
72,71.99999999997974,-0.0014399730134755373,-0.003005462307303919,0.0010281798008832824,-0.0012104613470781773,-0.05626656860113144,-0.0762665718793869,-0.036266569048166275
73,72.99999999998451,-0.02576521411538124,-0.030212987348177123,-0.02628070821797286,-0.028418701568705,-0.06795867532491684,-0.0879586786031723,-0.047958675771951675
74,73.99999999998929,-0.05025269463658333,-0.0569871454284554,-0.05309356279599863,-0.05510648905528996,-0.07870759814977646,-0.09870760142803192,-0.058707598596811295
75,74.99999999999406,-0.07855650037527084,-0.08742415018253569,-0.08256830403562468,-0.08482251570353586,-0.09093084186315536,-0.11093084514141083,-0.0709308385848999
76,75.99999999999883,-0.1185215562582016,-0.13218427745231853,-0.12476770244076095,-0.12755704410751173,-0.11147921532392502,-0.13147921860218048,-0.09147921204566956
77,77.00000000000361,-0.17317679524421692,-0.19847832178643277,-0.18775899477535246,-0.18927386452735573,-0.13986684381961823,-0.1598668396472931,-0.11986684799194336
78,78.00000000000838,-0.24536898732185364,-0.30214903662750814,-0.28458786594186425,-0.27239806045364323,-0.18567724525928497,-0.20567724108695984,-0.1656772494316101
79,79.00000000001316,-0.28950631618499756,-0.7277266905849622,-0.6072442680737629,-0.3327423921205704,-0.35444608330726624,-0.3744460940361023,-0.3344460725784302
80,80.00000000001793,-0.2823410928249359,-1.5325050943060248,-1.5450269222311905,-0.19366199177101126,-0.6143298149108887,-0.6343305110931396,-0.5943291187286377
81,81.00000000002271,-0.3950638771057129,-1.27668026469685,-2.24191046846529,-0.32492159130007353,-0.06458521634340286,-0.0845852717757225,-0.04458516091108322
82,82.00000000002748,-0.22886520624160767,-1.1393974393802964,-1.3705311963120836,-0.30295595966991146,-0.028213737532496452,-0.0482528954744339,-0.008174581453204155
83,83.00000000003226,-0.03880588710308075,-1.7784695079683388,-1.5169353214159043,-0.5674540542886,-0.7588812112808228,-0.9607372283935547,-0.5570251941680908
84,84.00000000003703,-0.6996582746505737,-2.0859525266843093,-1.7805782302658888,-0.8103952687931459,-1.0863276720046997,-1.1375967264175415,-1.035058617591858
85,85.00000000004181,0.12129700183868408,0.3178171948921005,0.2589877271150046,-0.13750459245427504,-0.057144083082675934,-0.07715621590614319,-0.03713195398449898
86,86.00000000004658,0.4527161717414856,2.767749711473755,2.2371070145948053,0.642537399791039,0.6186183094978333,0.598613440990448,0.6386231780052185
87,87.00000000005136,0.3360363245010376,1.4357543291207975,1.4295349002692015,0.17103650581541097,0.47077733278274536,0.4507772922515869,0.4907773733139038
88,88.00000000005613,-0.09598054736852646,-0.43451301259889163,-0.28871548533509234,-0.5548735730724264,-0.22717060148715973,-0.2471705973148346,-0.20717060565948486
89,89.00000000006091,-0.27667683362960815,-0.9323491304273901,-0.8198822429981775,-0.4430265303586027,-0.38371801376342773,-0.4037180244922638,-0.3637180030345917
90,90.00000000006568,-0.29010939598083496,-1.000360639684672,-0.9510065381272272,-0.4221987522423643,-0.4082350730895996,-0.42823508381843567,-0.38823506236076355
91,91.00000000007046,-0.286925733089447,-0.43565243622456507,-0.5091029489368469,-0.44672074165653985,-0.18347908556461334,-0.2034790813922882,-0.16347908973693848
92,92.00000000007523,0.084452323615551,0.12493196468899015,0.06830163753401515,-0.4575441631143417,0.016962805762887,-0.003037193790078163,0.036962807178497314
93,93.00000000008001,-0.11326519399881363,-0.13672906159101217,-0.10914259532182158,-0.4365408563096661,-0.10711976140737534,-0.1271197646856308,-0.08711975812911987
94,94.00000000008478,-0.17399877309799194,-0.18704699369287425,-0.18762934876602474,-0.4630408303143866,-0.13396917283535004,-0.1539691686630249,-0.11396917700767517
95,95.00000000008956,-0.15467698872089386,-0.1633858303886626,-0.16661733315662786,-0.49327958288726415,-0.12363430112600327,-0.14363430440425873,-0.1036342978477478
96,96.00000000009433,-0.1361759454011917,-0.1425037327518197,-0.14561020376807748,-0.5252317939277624,-0.11557947844266891,-0.13557948172092438,-0.09557947516441345
97,97.0000000000991,-0.12026156485080719,-0.1272108092162938,-0.12992361956393925,-0.5587221141130294,-0.10853072255849838,-0.12853072583675385,-0.08853071928024292
98,98.00000000010388,-0.09819493442773819,-0.10311059082646068,-0.106421803545556,-0.5939347383514972,-0.0950595960021019,-0.11505959928035736,-0.07505959272384644
99,99.00000000010866,-0.07575393468141556,-0.07993903687442128,-0.08287124268944804,-0.6229510866712116,-0.08722298592329025,-0.10722298920154572,-0.06722298264503479
100,100.00000000011343,-0.05610504746437073,-0.0599013044535468,-0.06273519065216286,-0.6418220575668923,-0.08013977855443954,-0.10013978183269501,-0.06013977900147438
101,101.0000000001182,-0.04137924686074257,-0.045024161925866224,-0.04703076803894936,-0.6416842355588922,-0.07391335815191269,-0.09391336143016815,-0.053913358598947525
102,102.00000000012298,-0.028826801106333733,-0.03215629372732565,-0.034027838199565084,-0.6270335399465133,-0.06860869377851486,-0.08860869705677032,-0.0486086942255497
103,103.00000000012776,-0.017216378822922707,-0.019968328413000336,-0.02171911643351188,-0.6114514467123674,-0.06361585110425949,-0.08361585438251495,-0.04361585155129433
104,104.00000000013253,-0.006389714777469635,-0.008261945465548592,-0.009946539731123806,-0.5973028655201355,-0.05866166204214096,-0.07866166532039642,-0.038661662489175797
105,105.0000000001373,0.003997698426246643,0.003308797914769457,0.0016123884339225205,-0.5843917103239676,-0.05350520461797714,-0.0735052078962326,-0.03350520506501198
106,106.00000000014208,0.014390924945473671,0.015002903481331487,0.013277178374935441,-0.5724419803245437,-0.04829873889684677,-0.06829874217510223,-0.028298739343881607
107,107.00000000014685,0.02512742578983307,0.027193444655182475,0.02538462719139559,-0.561182117973782,-0.0428963229060173,-0.06289632618427277,-0.02289632335305214
108,108.00000000015163,0.03740931674838066,0.04131309409949324,0.03893425853395708,-0.5500638681571188,-0.03669887036085129,-0.05669886991381645,-0.016698870807886124
109,109.0000000001564,0.06408046931028366,0.07287939445532743,0.06622451540018084,-0.5338130529690029,-0.023876598104834557,-0.04387659579515457,-0.0038765985518693924
110,110.00000000016118,0.13274551928043365,0.15169025590111573,0.13675978673856798,-0.5006121473298487,0.007724860683083534,-0.01227513886988163,0.0277248602360487
111,111.00000000016595,0.25942420959472656,0.3058393983241814,0.2840479969446566,-0.4415268623269137,0.07646030932664871,0.05646030977368355,0.09646031260490417
112,112.00000000017073,0.3453092873096466,0.5370853680055632,0.4867076769524971,-0.3552603283231012,0.13855968415737152,0.11855968832969666,0.1585596799850464
113,113.0000000001755,0.32710525393486023,1.6183174107373688,1.5845343034817692,0.037676792473033134,0.25470441579818726,0.2347044199705124,0.2747044265270233
114,114.00000000018028,0.4842860698699951,1.44334456887929,2.4632275879511787,0.03314099250524681,-0.1595252901315689,-0.17952530086040497,-0.13952527940273285
115,115.00000000018505,0.2961532473564148,1.1276564528328592,1.480594177301369,-0.03594205795261459,-0.05046903342008591,-0.07047022134065628,-0.030467843636870384
116,116.00000000018983,0.06729941815137863,1.7314491654514264,1.4965924461278024,-0.7084781967246608,0.7948968410491943,0.7246396541595459,0.8651540279388428
117,117.0000000001946,0.7006158232688904,2.1605219225815375,1.7635312738380406,-0.5035015100418743,0.5222983360290527,0.5022665858268738,0.5423300862312317
118,118.00000000019938,0.07777907699346542,-0.310405234151101,-0.13575137341896634,-0.0049870713109128354,-0.16936157643795013,-0.189361572265625,-0.14936158061027527
119,119.00000000020415,-0.24356889724731445,-1.224853119884406,-1.252618762515444,0.025976695423203997,-0.6484399437904358,-0.668688952922821,-0.6281909346580505
120,120.00000000020893,-0.02282078191637993,-0.6230635769575166,-0.6177095123338103,-0.04435643511450339,-0.3139958381652832,-0.3339959979057312,-0.2939956784248352
121,121.0000000002137,0.17594386637210846,0.5215313977404712,0.4013580773699104,0.08337760532534684,0.05341658741235733,0.033416587859392166,0.07341659069061279
122,122.00000000021848,0.30606555938720703,0.6736542980607663,0.6231384300405612,0.15735597207268584,0.17610232532024384,0.15610232949256897,0.1961023211479187
123,123.00000000022325,0.2032536268234253,0.23215525475150933,0.2157888687582251,0.039257665685241735,0.00807095505297184,-0.011929044499993324,0.028070954605937004
124,124.00000000022803,0.20149855315685272,0.2200644992609302,0.2138185455069514,0.036610118400587824,0.0544937327504158,0.03449373319745064,0.07449373602867126
125,125.0000000002328,-0.042342789471149445,-0.043513373087167295,-0.037055174893919955,-0.0578456016884409,-0.06894116848707199,-0.08894117176532745,-0.04894116893410683
126,126.00000000023758,0.08854436129331589,0.098938500698309,0.08800571463211358,-0.006562742577754015,-0.014822026714682579,-0.034822024405002594,0.005177972838282585
127,127.00000000024235,0.09792701154947281,0.10108615425807876,0.10453504088493491,-0.004974045342773454,-0.013739010319113731,-0.033739008009433746,0.006260989233851433
128,128.00000000024713,0.06746967881917953,0.06871436992128555,0.07410233070779856,-0.01625084767329954,-0.02630504034459591,-0.046305038034915924,-0.006305040791630745
129,129.0000000002519,0.04348810389637947,0.047082562128097916,0.05269543342595943,-0.023771809062276744,-0.027134886011481285,-0.0471348837018013,-0.007134886458516121
130,130.00000000025668,-0.008456391282379627,-0.008274291163290481,-0.0024119202054001575,-0.043839833558969366,-0.05917256325483322,-0.07917256653308868,-0.03917256370186806
131,131.00000000026145,-0.043088264763355255,-0.04786271793366659,-0.041784125294825156,-0.05759654501173398,-0.07485529035329819,-0.09485529363155365,-0.05485529080033302
132,132.00000000026623,-0.0888792872428894,-0.09818707382380776,-0.09107553110096152,-0.07543034696455483,-0.0933406874537468,-0.11334069073200226,-0.07334068417549133
133,133.000000000271,-0.14613854885101318,-0.16251578632209274,-0.15140279323350725,-0.09824415618195005,-0.12200643867254257,-0.14200644195079803,-0.10200643539428711
134,134.00000000027578,-0.2187458723783493,-0.24982381247240504,-0.23680942340958921,-0.12953054382294607,-0.15895994007587433,-0.1789599359035492,-0.13895994424819946
135,135.00000000028055,-0.2453906536102295,-0.2731652170337995,-0.2672301060307571,-0.13757180069541095,-0.1725810319185257,-0.19258102774620056,-0.15258103609085083
136,136.00000000028533,-0.24563860893249512,-0.2650758572375622,-0.27024027913691784,-0.13449444793030918,-0.17023347318172455,-0.19023346900939941,-0.15023347735404968
137,137.0000000002901,-0.2224993258714676,-0.23753144525873182,-0.24315365457293933,-0.12390015181144973,-0.15849722921848297,-0.17849722504615784,-0.1384972333908081
138,138.00000000029488,-0.20491346716880798,-0.21749986106534003,-0.22296942202236292,-0.11590460589237578,-0.15083585679531097,-0.17083585262298584,-0.1308358609676361
139,139.00000000029965,-0.1640736609697342,-0.1747654187207459,-0.17914679123708138,-0.10109761897752348,-0.12587739527225494,-0.1458773910999298,-0.10587739944458008
140,140.00000000030442,-0.16025513410568237,-0.17261948290014928,-0.17152606388177255,-0.10069693020328789,-0.124674491584301,-0.14467449486255646,-0.10467448830604553
141,141.0000000003092,-0.17271296679973602,-0.17983770940599442,-0.1806755900116803,-0.10408701228691161,-0.12723664939403534,-0.1472366452217102,-0.10723665356636047
142,142.00000000031397,-0.18599100410938263,-0.20408775078228913,-0.2001893587370907,-0.11254005264496879,-0.14134763181209564,-0.1613476276397705,-0.12134763598442078
143,143.00000000031875,-0.21225275099277496,-0.23818756817206577,-0.2327671018055473,-0.12406679113131569,-0.1569450944662094,-0.17694509029388428,-0.13694509863853455
144,144.00000000032352,-0.2461986243724823,-0.2835471341877671,-0.2781522982074107,-0.13938278876303722,-0.1769319325685501,-0.19693192839622498,-0.15693193674087524
145,145.0000000003283,-0.26020753383636475,-0.29987497096239935,-0.30133226293905674,-0.1448946263657162,-0.18363170325756073,-0.2036316990852356,-0.16363170742988586
146,146.00000000033307,-0.23654161393642426,-0.2608904427945369,-0.2677201757189536,-0.13150828706323964,-0.16500000655651093,-0.1850000023841858,-0.14500001072883606
147,147.00000000033785,-0.19532784819602966,-0.20762312095712332,-0.21464008456884762,-0.11317414991527915,-0.14147891104221344,-0.1614789068698883,-0.12147891521453857
148,148.00000000034262,-0.15256677567958832,-0.15837740381385856,-0.1656585915904806,-0.09612619334207656,-0.12100475281476974,-0.1410047560930252,-0.10100474953651428
149,149.0000000003474,-0.10786104202270508,-0.11100599283953017,-0.11705086606660171,-0.07967716477689382,-0.09903266280889511,-0.11903266608715057,-0.07903265953063965
150,150.00000000035217,-0.07124800980091095,-0.07390132047202513,-0.07840874616827787,-0.0668592882425659,-0.0839761421084404,-0.10397614538669586,-0.06397613883018494
151,151.00000000035695,-0.04538586363196373,-0.047961836437515615,-0.051011211328413214,-0.05774538164095669,-0.07458578795194626,-0.09458579123020172,-0.054585788398981094
152,152.00000000036172,-0.030758971348404884,-0.032719988991125604,-0.034674703330266086,-0.052367028829865415,-0.06856998056173325,-0.08856998383998871,-0.04856998100876808
153,153.0000000003665,-0.019011519849300385,-0.019736375428180963,-0.021616054921060893,-0.04781326817799466,-0.0633276030421257,-0.08332760632038116,-0.04332760348916054
154,154.00000000037127,-0.008153204806149006,-0.007720927960974677,-0.009350248955295133,-0.04357389568913072,-0.0584346279501915,-0.07843463122844696,-0.038434628397226334
155,155.00000000037605,-0.0004402384802233428,0.0006533827772159384,-0.00028946253328099655,-0.04058364298239241,-0.054912589490413666,-0.07491259276866913,-0.0349125899374485
156,156.00000000038082,0.0031733785290271044,0.004440670410055247,0.004038179999125567,-0.039219935682927434,-0.053270988166332245,-0.07327099144458771,-0.03327098861336708
157,157.0000000003856,0.0048834653571248055,0.006261493309622779,0.006051467717936917,-0.038565675705568604,-0.052473656833171844,-0.07247366011142731,-0.03247365728020668
158,158.00000000039037,0.005756731610745192,0.007181181215898391,0.007085610119328426,-0.03823183190772236,-0.05206810683012009,-0.07206811010837555,-0.03206810727715492
159,159.00000000039515,0.006037114188075066,0.007455689720714531,0.007441309780151844,-0.03812689868250795,-0.05194323509931564,-0.0719432383775711,-0.03194323554635048
160,160.00000000039992,0.005960025358945131,0.007350847449849596,0.007377894733387681,-0.03815776120798531,-0.051984451711177826,-0.07198445498943329,-0.03198445215821266
161,161.0000000004047,0.005751885008066893,0.007115401628787765,0.007151543297627385,-0.038236541928144394,-0.05208259075880051,-0.07208259403705597,-0.03208259120583534
162,162.00000000040947,0.00554173206910491,0.006883778450372802,0.006915501718462299,-0.03831471254707001,-0.052179448306560516,-0.07217945158481598,-0.03217944875359535
163,163.00000000041425,0.005379134323447943,0.006707185784549097,0.006729833067075407,-0.0383737670731192,-0.05225180834531784,-0.0722518116235733,-0.032251808792352676
164,164.00000000041902,0.005344966892153025,0.0066904978730519815,0.006675620318885957,-0.03837873530053631,-0.05225517600774765,-0.07225517928600311,-0.032255176454782486
165,165.0000000004238,0.005640084855258465,0.007045884683698489,0.006978364105048704,-0.03825311825558227,-0.05209352821111679,-0.07209353148937225,-0.03209352865815163
166,166.00000000042857,0.006044731475412846,0.00748488264168401,0.007435928926788056,-0.03809316903081474,-0.05189608782529831,-0.07189609110355377,-0.031896088272333145
167,167.00000000043335,0.006109566893428564,0.007525181493051036,0.007542547569160301,-0.03807116635699952,-0.051874034106731415,-0.07187403738498688,-0.03187403455376625
168,168.00000000043812,0.005788570269942284,0.007132396330433721,0.007214882824064081,-0.03820142729253492,-0.05204080790281296,-0.07204081118106842,-0.032040808349847794
169,169.0000000004429,0.004954665433615446,0.006148559217322713,0.0063319893100144,-0.038537312032366516,-0.05246826261281967,-0.07246826589107513,-0.03246826305985451
170,170.00000000044767,0.0033045215532183647,0.004225648306821483,0.004564325933404097,-0.03920058200362065,-0.05330794304609299,-0.07330794632434845,-0.03330794349312782
171,171.00000000045245,0.0005422016838565469,0.0010278614510639272,0.0015780843142897208,-0.04030853498772422,-0.05471014231443405,-0.07471014559268951,-0.03471014276146889
172,172.00000000045722,-0.004022740293294191,-0.004312316520760362,-0.003382258637338407,-0.042160057931638246,-0.05702390521764755,-0.07702390849590302,-0.03702390566468239
173,173.000000000462,-0.011325214058160782,-0.01280839256079247,-0.011414527568873485,-0.045119536150531867,-0.060566894710063934,-0.0805668979883194,-0.04056689515709877
174,174.00000000046677,-0.02133047580718994,-0.024241494159582544,-0.022421309209432267,-0.04911472500555155,-0.06530382484197617,-0.08530382812023163,-0.045303825289011
175,175.00000000047154,-0.034184880554676056,-0.038757658735733,-0.036406059186070414,-0.054185335470892174,-0.07124140113592148,-0.09124140441417694,-0.051241401582956314
176,176.00000000047632,-0.05345853045582771,-0.0601528166734866,-0.05657740183994804,-0.061632453197320004,-0.0798870250582695,-0.09988702833652496,-0.05988702550530434
177,177.0000000004811,-0.08115546405315399,-0.08957925523311872,-0.08501659378928275,-0.07189830002822505,-0.091915063560009,-0.11191506683826447,-0.07191506028175354
178,178.00000000048587,-0.11747680604457855,-0.12870190463321052,-0.1222601059075122,-0.0855979138531025,-0.10854508727788925,-0.12854509055614471,-0.08854508399963379
179,179.00000000049064,-0.1610906720161438,-0.17805720818220294,-0.1705829148107349,-0.10278257718000192,-0.131541445851326,-0.15154144167900085,-0.11154145002365112
180,180.00000000049542,-0.2853628695011139,-0.32927349881717305,-0.33075265559025274,-0.1402325823512182,-0.19842945039272308,-0.21842944622039795,-0.17842945456504822
181,181.0000000005002,-0.1314583122730255,-0.14193302942455688,-0.14373180737201444,-0.07397878866002025,-0.1116299256682396,-0.13162992894649506,-0.09162992238998413
182,182.00000000050497,-0.1430961638689041,-0.14875686418225342,-0.15395700256704128,-0.07712601763913735,-0.1182682141661644,-0.13826821744441986,-0.09826821088790894
183,183.00000000050974,-0.095864437520504,-0.09757900364171235,-0.10440657613070708,-0.0593056528331943,-0.09441228955984116,-0.11441229283809662,-0.0744122862815857
184,184.00000000051452,-0.056594643741846085,-0.058419773860229895,-0.06326616476921994,-0.045623574286319836,-0.07811599224805832,-0.09811599552631378,-0.058115992695093155
185,185.0000000005193,-0.03200618177652359,-0.03319316847605336,-0.036112237489959884,-0.036730644999480026,-0.06831856817007065,-0.08831857144832611,-0.048318568617105484
186,186.00000000052407,-0.019831538200378418,-0.020233610418252113,-0.021733180437630572,-0.03213897699461013,-0.06331779807806015,-0.08331780135631561,-0.043317798525094986
187,187.00000000052884,-0.01145425345748663,-0.010856363635625144,-0.01219954395739866,-0.028857113742639936,-0.059602849185466766,-0.07960285246372223,-0.0396028496325016
188,188.00000000053362,-0.0040611461736261845,-0.0026845695995092456,-0.003729797350877945,-0.025975399997209308,-0.056267909705638885,-0.07626791298389435,-0.03626791015267372
189,189.0000000005384,0.00023286584473680705,0.001776347393622757,0.0013724129703781237,-0.024370829731529778,-0.054392896592617035,-0.0743928998708725,-0.03439289703965187
190,190.00000000054317,0.00031316198874264956,0.0015290517980659502,0.0018013585623458553,-0.02441683950572234,-0.05451428145170212,-0.07451428472995758,-0.034514281898736954
191,191.00000000054794,-0.0042434814386069775,-0.004003470271740639,-0.002874264940877441,-0.026305320282101596,-0.056908778846263885,-0.07690878212451935,-0.03690877929329872
192,192.00000000055272,-0.01348823495209217,-0.014706205734960065,-0.012990631517809076,-0.03003087886419978,-0.06134258955717087,-0.08134259283542633,-0.041342590004205704
193,193.0000000005575,-0.026115093380212784,-0.02939256607259466,-0.02679690521398587,-0.0351262171399803,-0.0673958882689476,-0.08739589154720306,-0.04739588871598244
194,194.00000000056227,-0.06042639911174774,-0.07068148822675369,-0.061639816934928246,-0.049184843097411765,-0.08416672796010971,-0.10416673123836517,-0.06416672468185425
195,195.00000000056704,-0.14428208768367767,-0.16733426169857069,-0.15020269081189389,-0.08254218063435462,-0.12603531777858734,-0.1460353136062622,-0.10603532195091248
196,196.00000000057182,-0.2519382834434509,-0.3030833205581729,-0.2857280635394029,-0.1296647628591875,-0.18620829284191132,-0.20620828866958618,-0.16620829701423645
197,197.0000000005766,-0.31220173835754395,-0.6078853063105072,-0.5303360022137805,-0.22643970397148255,-0.3109491169452667,-0.3309491276741028,-0.29094910621643066
198,198.00000000058137,-0.29368287324905396,-1.564013818829757,-1.505473421104287,-0.5274006932005441,-0.6182088851928711,-0.6382096409797668,-0.5982081294059753
199,199.00000000058614,-0.44456949830055237,-1.5541593978358748,-2.3221194777095286,-0.3982451115156663,-0.08939637988805771,-0.10939639061689377,-0.06939636915922165


==> notesdata/data/data2.csv <==
0,0.0,1.8940420787316725e-08,0.0,1.8940420787316725e-08,1.8940420787316725e-08,1.8511128629938867e-08,1.8511128629938867e-08,1.8511128629938867e-08
1,0.10000000000000007,-8.290273399325088e-05,0.0,-8.290273399325088e-05,-8.290273399325088e-05,-8.368701674044132e-05,-8.368701674044132e-05,-8.368701674044132e-05
2,0.20000000000000015,-0.00014979898696765304,-0.00011920928955078125,-0.00014979898696765304,-0.00014979898696765304,-0.00015053158858790994,-0.00015053158858790994,-0.00015053158858790994
3,0.3000000000000002,-0.00022079114569351077,-0.0002384185791015625,-0.00022079114569351077,-0.00022079114569351077,-0.00022145427647046745,-0.00022145427647046745,-0.00022145427647046745
4,0.4000000000000003,-0.00027517855050973594,-0.0002384185791015625,-0.00027517855050973594,-0.00027517855050973594,-0.000275561265880242,-0.000275561265880242,-0.000275561265880242
5,0.5000000000000003,-0.0002799969806801528,-0.0002384185791015625,-0.0002799969806801528,-0.0002799969806801528,-0.0002795741893351078,-0.0002795741893351078,-0.0002795741893351078
6,0.6000000000000004,-0.00020691104873549193,-0.0002384185791015625,-0.00020691104873549193,-0.00020691104873549193,-0.00020598717674147338,-0.00020598717674147338,-0.00020598717674147338
7,0.7000000000000005,-0.00011347538384143263,-0.00011920928955078125,-0.00011347538384143263,-0.00011347538384143263,-0.00011259265011176467,-0.00011259265011176467,-0.00011259265011176467
8,0.8000000000000006,-3.8676997064612806e-05,0.0,-3.8676997064612806e-05,-3.8676997064612806e-05,-3.8090449379524216e-05,-3.8090449379524216e-05,-3.8090449379524216e-05
9,0.9000000000000007,2.7163364393345546e-06,0.0,2.7163364393345546e-06,2.7163364393345546e-06,2.9617617656185757e-06,2.9617617656185757e-06,2.9617617656185757e-06
10,1.0000000000000007,1.4016288332641125e-05,0.0,1.4016288332641125e-05,1.4016288332641125e-05,1.4016322893439792e-05,1.4016322893439792e-05,1.4016322893439792e-05
11,1.0999999999999897,7.317277777474374e-06,0.0,7.317277777474374e-06,7.317277777474374e-06,7.20464367987006e-06,7.20464367987006e-06,7.20464367987006e-06
12,1.1999999999999786,-4.538942448562011e-06,0.0,-4.538942448562011e-06,-4.538942448562011e-06,-4.649525635613827e-06,-4.649525635613827e-06,-4.649525635613827e-06
13,1.2999999999999676,-0.0008045680588111281,-0.0008344650268554688,-0.0008045680588111281,-0.0008045680588111281,-0.0008163657621480525,-0.0008163657621480525,-0.0008163657621480525
14,1.3999999999999566,-0.001991110388189554,-0.0020265579223632812,-0.001991110388189554,-0.001991110388189554,-0.002005932154133916,-0.002005932154133916,-0.002005932154133916
15,1.4999999999999456,-0.004503057803958654,-0.0045299530029296875,-0.004503057803958654,-0.004503057803958654,-0.0045236628502607346,-0.0045236628502607346,-0.0045236628502607346
16,1.5999999999999346,-0.0064133587293326855,-0.0064373016357421875,-0.0064133587293326855,-0.0064133587293326855,-0.006434108130633831,-0.006434108130633831,-0.006434108130633831
17,1.6999999999999236,-0.008417817763984203,-0.008463859558105469,-0.008417817763984203,-0.008417817763984203,-0.008437756448984146,-0.008437756448984146,-0.008437756448984146
18,1.7999999999999126,-0.010410141199827194,-0.01049041748046875,-0.010410141199827194,-0.010410141199827194,-0.01042979396879673,-0.01042979396879673,-0.01042979396879673
19,1.8999999999999015,-0.01233790535479784,-0.01239776611328125,-0.01233790535479784,-0.01233790535479784,-0.012356574647128582,-0.012356574647128582,-0.012356574647128582
20,1.9999999999998905,-0.01409967802464962,-0.014066696166992188,-0.01409967802464962,-0.01409967802464962,-0.014116034843027592,-0.014116034843027592,-0.014116034843027592
21,2.0999999999998797,-0.015585753135383129,-0.015497207641601562,-0.015585753135383129,-0.015585753135383129,-0.015599001199007034,-0.015599001199007034,-0.015599001199007034
22,2.1999999999998687,-0.016739079728722572,-0.016808509826660156,-0.016739079728722572,-0.016739079728722572,-0.01674879714846611,-0.01674879714846611,-0.01674879714846611
23,2.2999999999998577,-0.017504334449768066,-0.017523765563964844,-0.017504334449768066,-0.017504334449768066,-0.017509667202830315,-0.017509667202830315,-0.017509667202830315
24,2.3999999999998467,-0.017794689163565636,-0.017762184143066406,-0.017794689163565636,-0.017794689163565636,-0.017795024439692497,-0.017795024439692497,-0.017795024439692497
25,2.4999999999998357,-0.017556890845298767,-0.017642974853515625,-0.017556890845298767,-0.017556890845298767,-0.017551638185977936,-0.017551638185977936,-0.017551638185977936
26,2.5999999999998247,-0.01673181727528572,-0.016689300537109375,-0.01673181727528572,-0.01673181727528572,-0.016720423474907875,-0.016720423474907875,-0.016720423474907875
27,2.6999999999998137,-0.01527317613363266,-0.0152587890625,-0.01527317613363266,-0.01527317613363266,-0.015255296602845192,-0.015255296602845192,-0.015255296602845192
28,2.7999999999998026,-0.013156511820852757,0.01596202429121618,0.006005030755900812,-0.014640855875117115,-0.03211043030023575,-0.05263117328286171,-0.011589687317609787
29,2.8999999999997916,-0.010370712727308273,0.02239871404841054,0.019379646577236048,0.023608361497767967,-0.02870749495923519,-0.04917314276099205,-0.008241847157478333
30,2.9999999999997806,-0.006914992351084948,0.029909513986403624,0.026795312068671587,0.03201528681620205,-0.02595408819615841,-0.046370793133974075,-0.005537383258342743
31,3.0999999999997696,-0.002805915428325534,0.03849153077317702,0.03476806887240291,0.041064394366708,-0.022906621918082237,-0.043282222002744675,-0.0025310218334198
32,3.1999999999997586,0.0019259476102888584,0.04811570966078982,0.043713052705252886,0.051176689904207054,-0.01899809204041958,-0.03933907300233841,0.0013428889214992523
33,3.2999999999997476,0.007206385023891926,0.05857020913202504,0.05350979696165502,0.0622250215582599,-0.014627804979681969,-0.034935303032398224,0.005679694935679436
34,3.3999999999997366,0.012934532016515732,0.06962500300589092,0.06396006909378235,0.07370756196477635,-0.010136207565665245,-0.030413631349802017,0.010141216218471527
35,3.4999999999997256,0.018930179998278618,0.08012666467815954,0.07458808832540702,0.08504695934594672,-0.005283689126372337,-0.025536831468343735,0.01496945321559906
36,3.5999999999997145,0.024548014625906944,0.08676983410005334,0.08263516925397271,0.09230876333123762,-0.0022105183452367783,-0.022439559921622276,0.01801852323114872
37,3.6999999999997035,0.02958480641245842,0.0918615046989757,0.08836191498068025,0.09764276980943501,0.00013492442667484283,-0.020071517676115036,0.02034136652946472
38,3.7999999999996925,0.0340949222445488,0.09760716194717745,0.09357969739306152,0.10315515245205752,0.002744534984230995,-0.017441995441913605,0.022931065410375595
39,3.8999999999996815,0.03806057572364807,0.10282339524181339,0.09897222802349542,0.1085884765396397,0.00532902218401432,-0.014838926494121552,0.025496970862150192
40,3.9999999999996705,0.04125990718603134,0.10607108292193246,0.10309672428267948,0.11205053333232269,0.007403740659356117,-0.012746527791023254,0.02755400910973549
41,4.099999999999704,0.043592166155576706,0.10706969685214673,0.1053285196879581,0.11320735155513235,0.008340561762452126,-0.011794989928603172,0.028476113453507423
42,4.199999999999737,0.04495884105563164,0.10544364814224494,0.10530487838620438,0.11169858518448943,0.007793465629220009,-0.012328904122114182,0.0279158353805542
43,4.299999999999771,0.04523760825395584,0.10092913850101581,0.1027168059130821,0.10723722095549919,0.005636656656861305,-0.014475176110863686,0.025748489424586296
44,4.399999999999804,0.04432081803679466,0.0933581870476985,0.0973503953383225,0.0996443868264747,0.002403074875473976,-0.017698703333735466,0.02250485308468342
45,4.4999999999998375,0.042138710618019104,0.08256289836294783,0.08907050773210916,0.08881270898104757,-0.003911709412932396,-0.024011513218283653,0.01618809439241886
46,4.599999999999871,0.038718417286872864,0.06995372350493412,0.0780727529483921,0.07557569186685582,-0.011063983663916588,-0.031171219423413277,0.009043252095580101
47,4.699999999999904,0.03430953994393349,0.05623619810180003,0.06585848693237555,0.06150543991203508,-0.01859172247350216,-0.03870679438114166,0.0015233475714921951
48,4.799999999999938,0.02896459400653839,0.04062558293549401,0.05204116628258468,0.04552649063832,-0.02720550261437893,-0.0473276823759079,-0.0070833247154951096
49,4.899999999999971,0.02282140776515007,0.02350508809900731,0.036626045834781816,0.027955922169233986,-0.0350402370095253,-0.05517145246267319,-0.014909019693732262
50,5.000000000000004,0.01606101542711258,0.005453314964487532,0.019972604395781385,0.00937161942016905,-0.04284650832414627,-0.06298744678497314,-0.0227055661380291
51,5.100000000000038,0.008873054757714272,-0.012883971144628248,0.0026050361037125314,-0.009568820953832699,-0.05051978677511215,-0.07067123055458069,-0.030368339270353317
52,5.200000000000071,0.0014615149702876806,-0.030851029383605066,-0.014888325793879338,-0.028195328692251182,-0.07087056338787079,-0.09107078611850739,-0.05067034065723419
53,5.300000000000105,-0.005942047573626041,-0.04781030837497369,-0.03190926097298983,-0.04586011440880129,-0.09071923047304153,-0.11097879707813263,-0.07045966386795044
54,5.400000000000138,-0.013117523863911629,-0.0631565296043135,-0.04787528022411808,-0.06194987018285382,-0.1088959202170372,-0.12921376526355743,-0.08857807517051697
55,5.500000000000171,-0.019860753789544106,-0.076347884132133,-0.06224400608137562,-0.0759136533339395,-0.12363944202661514,-0.14400461316108704,-0.10327427834272385
56,5.600000000000205,-0.0259737279266119,-0.08692258578379963,-0.07453409252425947,-0.08727895332432195,-0.1348031461238861,-0.1551969349384308,-0.11440935730934143
57,5.700000000000238,-0.03128419071435928,-0.09451052782472047,-0.08433849883911333,-0.09566132068928777,-0.1434737741947174,-0.16387204825878143,-0.12307550013065338
58,5.800000000000272,-0.0356636680662632,-0.09884227894696451,-0.09133483084139021,-0.10077323287077401,-0.14857745170593262,-0.16895520687103271,-0.12819969654083252
59,5.900000000000305,-0.03902345150709152,-0.09976021815338854,-0.09529378169660369,-0.10243401945760729,-0.1495356410741806,-0.1698722392320633,-0.1291990429162979
60,6.000000000000338,-0.04131026938557625,-0.09721797134298882,-0.09608338577863286,-0.1005716353153462,-0.1450064331293106,-0.1652826964855194,-0.12473016232252121
61,6.100000000000372,-0.04250241816043854,-0.09127253559038095,-0.09366905882540486,-0.09522262709542335,-0.1384030431509018,-0.1586138904094696,-0.11819218844175339
62,6.200000000000405,-0.04261060431599617,-0.08205589845378114,-0.08810161546865708,-0.086510011528179,-0.1290179044008255,-0.14917075634002686,-0.10886505246162415
63,6.300000000000439,-0.04168329015374184,-0.06976701260796858,-0.07950097015701561,-0.07462872089160456,-0.11650072783231735,-0.1366061568260193,-0.09639529883861542
64,6.400000000000472,-0.03979611396789551,-0.054643213697413984,-0.06804377756366885,-0.0598273777487995,-0.10174073278903961,-0.1218104436993599,-0.08167102187871933
65,6.500000000000505,-0.037043772637844086,-0.03693871380194835,-0.0539415912122717,-0.042380367770037286,-0.08922434598207474,-0.10927223414182663,-0.06917645782232285
66,6.600000000000539,-0.0335329994559288,-0.01693014437043061,-0.037430233582576085,-0.022588120006123393,-0.0794975534081459,-0.09953214228153229,-0.05946296826004982
67,6.700000000000572,-0.029377898201346397,0.00509281270799633,-0.018765155215910205,-0.0007718361107018505,-0.06919512897729874,-0.08921989798545837,-0.0491703599691391
68,6.800000000000606,-0.024685833603143692,0.028820902724824293,0.0017800497031766594,0.02272198894018374,-0.058585233986377716,-0.07860296219587326,-0.03856750577688217
69,6.900000000000639,-0.01957177370786667,0.053933251450200004,0.023917620156502253,0.047529555718398425,-0.053121261298656464,-0.0731348991394043,-0.03310761973261833
70,7.000000000000672,-0.0141517398878932,0.0800991746743307,0.0473469910013675,0.073267048177762,-0.04746023565530777,-0.06747075170278549,-0.027449719607830048
71,7.100000000000706,-0.008548158220946789,0.10697895105904465,0.07175886066984834,0.09953240327810241,-0.03957589715719223,-0.059584129601716995,-0.019567664712667465
72,7.200000000000739,-0.002874742727726698,0.1342251228590996,0.09683685788216569,0.12589947151765615,-0.030258214101195335,-0.0502646379172802,-0.010251790285110474
73,7.3000000000007725,0.0027856973465532064,0.16148458937870203,0.12225861131870722,0.15190013906771802,-0.01933169923722744,-0.03933686017990112,0.0006734617054462433
74,7.400000000000806,0.008336802013218403,0.18840756024429695,0.14770093998181397,0.17701016780176523,-0.008906817063689232,-0.028910983353853226,0.011097349226474762
75,7.500000000000839,0.013684794306755066,0.2146386186976379,0.1728412629570244,0.20069959824450206,0.0008869562298059464,-0.01911642588675022,0.020890338346362114
76,7.600000000000873,0.01875961199402809,0.23982441333014748,0.19735845236440902,0.22241498224254277,0.009923497214913368,-0.010079264640808105,0.029926259070634842
77,7.700000000000906,0.023499907925724983,0.2636187134372747,0.2209353339870913,0.241603367518454,0.01808551885187626,-0.0019167549908161163,0.038087792694568634
78,7.8000000000009395,0.027836745604872704,0.2856812400255926,0.24326269762949465,0.25780062329541586,0.025263452902436256,0.0052615683525800705,0.04526533931493759
79,7.900000000000973,0.03171979635953903,0.3056841457649284,0.2640398783666515,0.2707365127560059,0.031399957835674286,0.011398382484912872,0.0514015331864357
80,8.000000000001005,0.03512543439865112,0.32331299055421425,0.28297779201628337,0.28040579468818844,0.036343611776828766,0.016342293471097946,0.056344930082559586
81,8.10000000000095,0.03800640255212784,0.33827653770091004,0.29980284745599334,0.28705520854275873,0.04037412256002426,0.02037300541996956,0.060375239700078964
82,8.200000000000895,0.04033185914158821,0.3503067567538487,0.3142588782635482,0.2910983934257993,0.04298456758260727,0.02298361249268055,0.06298552453517914
83,8.30000000000084,0.04208240658044815,0.359166175832204,0.32611162738077437,0.29301254417228323,0.04317682236433029,0.023176001384854317,0.06317764520645142
84,8.400000000000784,0.043250929564237595,0.3646515200270706,0.33515155976311845,0.29325991880286595,0.04205877333879471,0.022058065980672836,0.06205948069691658
85,8.500000000000728,0.04384109750390053,0.3665995930579591,0.3411971528313786,0.29224606886053967,0.03926952928304672,0.01926892064511776,0.059270136058330536
86,8.600000000000673,0.04385414347052574,0.3649033254982115,0.34410260161496853,0.2903068366927137,0.03614789992570877,0.016147367656230927,0.056148432195186615
87,8.700000000000617,0.04330002889037132,0.35948369915095313,0.3437576585447136,0.2877125242830998,0.03190905600786209,0.011908585205674171,0.05190952867269516
88,8.800000000000562,0.042194146662950516,0.35035541126671177,0.34009149357598495,0.2846795705018522,0.026167789474129677,0.006167370826005936,0.04616820812225342
89,8.900000000000507,0.0405692383646965,0.3376444545089008,0.333107215618701,0.28138226049091203,0.01918400265276432,-0.0008163731545209885,0.03918437659740448
90,9.000000000000451,0.038462936878204346,0.32147063695697753,0.3228640573624342,0.27796275468139153,0.010754862800240517,-0.009245479479432106,0.03075520507991314
91,9.100000000000396,0.03591419756412506,0.301774673786781,0.3094140617622671,0.27453371972270435,0.0012288782745599747,-0.01877143420279026,0.02122919075191021
92,9.20000000000034,0.03293752297759056,0.27819429642317317,0.2926959038515927,0.2711548128321584,-0.009481510147452354,-0.02948179841041565,0.01051877811551094
93,9.300000000000285,0.029570413753390312,0.2503086053180503,0.2724945604205192,0.2676975038602357,-0.02146502397954464,-0.041465289890766144,-0.0014647562056779861
94,9.40000000000023,0.025847697630524635,0.2180116795917897,0.2485907257758413,0.2632558715415915,-0.03471826761960983,-0.054718516767024994,-0.014718016609549522
95,9.500000000000174,0.02178918942809105,0.1814378010926987,0.2208802676495673,0.254048846523109,-0.04830261319875717,-0.06830285489559174,-0.028302371501922607
96,9.600000000000119,0.01736203208565712,0.14097514092936692,0.18942122041629125,0.23064408440073747,-0.060821808874607086,-0.08082205057144165,-0.04082156717777252
97,9.700000000000063,0.012546689249575138,0.09712990210219985,0.1544480985450767,0.18501984880817302,-0.0723344162106514,-0.09233465790748596,-0.052334174513816833
98,9.800000000000008,0.007378228008747101,0.05031210005457254,0.11628287276488158,0.11458197400890108,-0.09184444695711136,-0.11184471845626831,-0.0718441754579544
99,9.899999999999952,0.001902021816931665,0.000974840283163303,0.07528566260396143,0.029080573399623496,-0.11348501592874527,-0.1334853321313858,-0.09348469972610474
100,9.999999999999897,-0.0038347875233739614,-0.05035152462307124,0.031863106208250065,-0.028420961978949447,-0.13537876307964325,-0.15537914633750916,-0.11537837982177734
101,10.099999999999842,-0.009760751388967037,-0.10303138984379956,-0.013513588169812865,-0.07483313128922021,-0.15726014971733093,-0.1772606074810028,-0.13725969195365906
102,10.199999999999786,-0.015844538807868958,-0.1561657362967317,-0.060282882683120174,-0.11690612497438772,-0.1787615716457367,-0.19876211881637573,-0.15876102447509766
103,10.29999999999973,-0.021937958896160126,-0.2083639452714614,-0.10766740373926406,-0.15203062972749606,-0.1994117796421051,-0.2194124162197113,-0.1794111430644989
104,10.399999999999675,-0.027943626046180725,-0.2583605137380651,-0.15467398722191125,-0.17832858081375932,-0.22819457948207855,-0.24819543957710266,-0.20819371938705444
105,10.49999999999962,-0.03373285010457039,-0.30592397471851385,-0.20047922434441343,-0.19609128135119375,-0.2529527246952057,-0.2729538381099701,-0.2329515963792801
106,10.599999999999564,-0.03925270587205887,-0.35054391458277934,-0.2444956398402105,-0.20695822731321561,-0.2749969959259033,-0.2949984073638916,-0.25499558448791504
107,10.699999999999509,-0.0443975105881691,-0.39138953276651733,-0.28613232672697775,-0.21280808971227066,-0.29659727215766907,-0.3165989816188812,-0.2765955626964569
108,10.799999999999454,-0.04911177605390549,-0.42743786018872854,-0.32471303857754913,-0.2152054279040303,-0.3186124265193939,-0.33861440420150757,-0.2986104488372803
109,10.899999999999398,-0.05326740816235542,-0.45758696083986194,-0.3594626303010389,-0.215290291980551,-0.3361259400844574,-0.35612812638282776,-0.31612375378608704
110,10.999999999999343,-0.05676841363310814,-0.4806917334470029,-0.3895302265113636,-0.21384410964890962,-0.3485475182533264,-0.36854976415634155,-0.3285452723503113
111,11.099999999999287,-0.059512801468372345,-0.49561709191880965,-0.4140140502664668,-0.21138850152672573,-0.3556661009788513,-0.3756682276725769,-0.33566397428512573
112,11.199999999999232,-0.06139509379863739,-0.5012631217393704,-0.431990423892836,-0.20827088554785247,-0.35695305466651917,-0.37695491313934326,-0.33695119619369507
113,11.299999999999176,-0.06232698634266853,-0.4966327817741423,-0.44254331491726123,-0.20473035184829988,-0.35195478796958923,-0.3719562888145447,-0.3319532871246338
114,11.399999999999121,-0.062213897705078125,-0.48088822218783633,-0.4448097970688774,-0.20094880444457777,-0.3400731384754181,-0.3600742220878601,-0.3200720548629761
115,11.499999999999066,-0.060976993292570114,-0.4534377657936517,-0.4380198020064956,-0.1970948609203239,-0.31991615891456604,-0.3399168848991394,-0.2999154329299927
116,11.59999999999901,-0.05854616314172745,-0.4145131911581501,-0.4216463787576178,-0.1933671695054989,-0.2962316870689392,-0.3162321150302887,-0.2762312591075897
117,11.699999999998955,-0.054907143115997314,-0.36469072510625367,-0.39554925877592834,-0.19003927209669783,-0.26953455805778503,-0.2895347774028778,-0.24953432381153107
118,11.7999999999989,-0.050068821758031845,-0.30422440845612186,-0.3598306731766586,-0.18749130765729238,-0.2368159145116806,-0.256816029548645,-0.2168157994747162
119,11.899999999998844,-0.04398181289434433,-0.23196407103265315,-0.3144060283684278,-0.1859581505317701,-0.21104176342487335,-0.231041818857193,-0.1910417079925537
120,11.999999999998789,-0.03657137230038643,-0.14759970488498197,-0.25895721296587604,-0.17909549198664804,-0.18247853219509125,-0.2024785578250885,-0.162478506565094
121,12.099999999998733,-0.027822842821478844,-0.05228281225733156,-0.1934820657602673,-0.11662842892187031,-0.15038034319877625,-0.1703803539276123,-0.13038033246994019
122,12.199999999998678,-0.01789166033267975,0.05177662212085821,-0.11860158464983728,-0.007220616096232865,-0.11519893258810043,-0.1351989358663559,-0.09519892930984497
123,12.299999999998622,-0.006953991483896971,0.16212859126651935,-0.03555925348032347,0.07589883766396814,-0.08250080794095993,-0.1025008112192154,-0.06250080466270447
124,12.399999999998567,0.004783968441188335,0.2771254875213458,0.054187354412156635,0.12499681897339178,-0.06032704561948776,-0.08032704889774323,-0.0403270423412323
125,12.499999999998511,0.017084065824747086,0.3950670759098607,0.14917998054069667,0.15257888882817452,-0.03857972472906113,-0.05857972800731659,-0.018579723313450813
126,12.599999999998456,0.029671423137187958,0.5137606908158787,0.24790947091576476,0.167366734481685,-0.015411129221320152,-0.03541112691164017,0.004588870331645012
127,12.6999999999984,0.04218703880906105,0.6298215880224944,0.34856088826214127,0.17479389847562815,0.008427808061242104,-0.01157219149172306,0.028427807614207268
128,12.799999999998345,0.054088156670331955,0.7387098474307408,0.44884389999421387,0.1779721359381046,0.036146022379398346,0.016146022826433182,0.05614602193236351
129,12.89999999999829,0.0629706084728241,0.7467568731889251,0.5331633283533359,0.17850365382600694,0.03569192439317703,0.01569192484021187,0.0556919239461422
130,12.999999999998234,0.06693215668201447,0.7436507118208091,0.5853779373170404,0.1772186155189188,0.03393218666315079,0.013932187110185623,0.05393218621611595
131,13.099999999998179,0.06862867623567581,0.740705178496448,0.6175837956413391,0.1748088071214103,0.0316300168633461,0.011630017310380936,0.051630016416311264
132,13.199999999998123,0.06907813251018524,0.7319420881102268,0.6355134824399359,0.17171936420875397,0.028160372748970985,0.008160373196005821,0.0481603741645813
133,13.299999999998068,0.06869059801101685,0.717152102260421,0.6423077928072877,0.16826740195419881,0.022792765870690346,0.0027927663177251816,0.04279276728630066
134,13.399999999998013,0.0677109882235527,0.6987997649856581,0.6402132113731229,0.16470778145646267,0.01630164124071598,-0.0036983583122491837,0.036301642656326294
135,13.499999999997957,0.06714072823524475,0.7081982545180665,0.6364829550680026,0.16131279284055794,0.01688174344599247,-0.0031182561069726944,0.03688174486160278
136,13.599999999997902,0.06759579479694366,0.7158253587586927,0.6361628624569754,0.1583145043768282,0.016786376014351845,-0.0032136235386133194,0.03678637742996216
137,13.699999999997846,0.06838266551494598,0.7191304853275682,0.6370197159452123,0.15585190778581892,0.015727708116173744,-0.00427229143679142,0.03572770953178406
138,13.799999999997791,0.06907282024621964,0.7171780013242035,0.6373945609010865,0.15400526386819294,0.013511696830391884,-0.00648830272257328,0.0335116982460022
139,13.899999999997736,0.06935995817184448,0.7077885259545447,0.6355949773252692,0.15277173365987,0.009656855836510658,-0.010343143716454506,0.029656855389475822
140,13.99999999999768,0.06899813562631607,0.6886963790941891,0.6297712159906914,0.15206124992345976,0.0030180606991052628,-0.0169819388538599,0.023018060252070427
141,14.099999999997625,0.06777139753103256,0.6578955408591547,0.6180157404143702,0.15172048518847994,-0.006883611902594566,-0.02688361145555973,0.013116387650370598
142,14.19999999999757,0.06545791774988174,0.6138499829204669,0.5985072367257429,0.15157929538406284,-0.019863447174429893,-0.03986344486474991,0.0001365523785352707
143,14.299999999997514,0.06185034662485123,0.5556121634446853,0.5696565022487392,0.15150588842477108,-0.03167938441038132,-0.05167938396334648,-0.011679384857416153
144,14.399999999997458,0.05672319978475571,0.48603248958034584,0.53033135164773,0.15146201230210643,-0.04266204684972763,-0.0626620501279831,-0.022662047296762466
145,14.499999999997403,0.05056609585881233,0.4083650403865491,0.4831873805301948,0.15150852877344434,-0.05433397740125656,-0.07433398067951202,-0.0343339778482914
146,14.599999999997348,0.041581787168979645,0.2937607944044629,0.42119261469916386,0.1520517719790326,-0.07148062437772751,-0.09148062765598297,-0.051480624824762344
147,14.699999999997292,0.02925938181579113,0.171022901470419,0.3442131893136845,0.15230019574933754,-0.09570687264204025,-0.11570687592029572,-0.07570686936378479
148,14.799999999997237,0.014248120598495007,0.04197326394761447,0.25544503806308877,0.1137614871160535,-0.12921743094921112,-0.149217426776886,-0.10921743512153625
149,14.899999999997181,-0.0025619312655180693,-0.09080264473526611,0.157777841209167,-0.0031190128035938607,-0.16695545613765717,-0.18695545196533203,-0.1469554603099823
150,14.999999999997126,-0.02001805044710636,-0.22345441317650483,0.05412104844045902,-0.09409393133342796,-0.20293791592121124,-0.2229379117488861,-0.18293792009353638
151,15.09999999999707,-0.037414152175188065,-0.35275854172400756,-0.052684526352830885,-0.13569187893184825,-0.2350609451532364,-0.25506094098091125,-0.21506094932556152
152,15.199999999997015,-0.05429569631814957,-0.4757725803479218,-0.16011773321547168,-0.15375244601007643,-0.2630777359008789,-0.28307774662971497,-0.24307774007320404
153,15.29999999999696,-0.06994226574897766,-0.5898469525313921,-0.2659292377077368,-0.1605938620344334,-0.30219554901123047,-0.32219555974006653,-0.2821955382823944
154,15.399999999996904,-0.08346006274223328,-0.6927264385683252,-0.3680700165724009,-0.1617393864706077,-0.3394644260406494,-0.3594644367694855,-0.31946441531181335
155,15.499999999996849,-0.09440786391496658,-0.7822506816657082,-0.4645905641687802,-0.15984268570961643,-0.37937280535697937,-0.39937281608581543,-0.3593727946281433
156,15.599999999996793,-0.10267262160778046,-0.8557825110848682,-0.553474611433814,-0.15625174082609763,-0.41305190324783325,-0.4330519139766693,-0.3930518925189972
157,15.699999999996738,-0.10806914418935776,-0.8638690681115335,-0.6299395779772853,-0.1516945808092589,-0.4159148633480072,-0.43591487407684326,-0.39591485261917114
158,15.799999999996682,-0.10745324939489365,-0.7943908702139346,-0.6655671478938562,-0.14671366836400435,-0.3822333812713623,-0.40223339200019836,-0.36223337054252625
159,15.899999999996627,-0.10548654198646545,-0.8110040341153812,-0.6866724188557944,-0.14167533778577687,-0.3892304301261902,-0.40923044085502625,-0.3692304193973541
160,15.999999999996572,-0.10405068099498749,-0.7973463154877791,-0.7005046768674162,-0.13682129661616568,-0.3820156455039978,-0.40201565623283386,-0.36201563477516174
161,16.099999999996694,-0.1023014560341835,-0.7572621497056176,-0.701516032074945,-0.13249130893188113,-0.36197036504745483,-0.3819703757762909,-0.3419703543186188
162,16.199999999996816,-0.0995926782488823,-0.6914512747533408,-0.6862838614329445,-0.12907843931165058,-0.330316960811615,-0.35031697154045105,-0.31031695008277893
163,16.29999999999694,-0.09516546130180359,-0.6010884865488286,-0.652488880503085,-0.1270065891280577,-0.28808659315109253,-0.3080866038799286,-0.26808658242225647
164,16.39999999999706,-0.0881270319223404,-0.48857950364977754,-0.5989647636048783,-0.1266539371240725,-0.2535132169723511,-0.27351322770118713,-0.2335132211446762
165,16.499999999997183,-0.07736407220363617,-0.35807852084435154,-0.5259185071841406,-0.12828847181905975,-0.22586916387081146,-0.24586915969848633,-0.2058691680431366
166,16.599999999997305,-0.06149987131357193,-0.2158584868516833,-0.43529849724849157,-0.13180740185682555,-0.1973438411951065,-0.21734383702278137,-0.17734384536743164
167,16.699999999997427,-0.03920460119843483,-0.0697397566997715,-0.33109310751679266,-0.12071125203699488,-0.1671668440103531,-0.18716683983802795,-0.14716684818267822
168,16.79999999999755,-0.010348848067224026,0.07766239597728486,-0.2188381272526379,-0.02043581116061896,-0.1303514689207077,-0.15035146474838257,-0.11035147309303284
169,16.89999999999767,0.022166771814227104,0.21390094925699543,-0.10324451477722082,0.08415492423357797,-0.10503818839788437,-0.12503819167613983,-0.0850381851196289
170,16.999999999997794,0.049667660146951675,0.33035427271865814,0.00872231995110519,0.13085451983493918,-0.08708696812391281,-0.10708697140216827,-0.06708696484565735
171,17.099999999997916,0.07041238248348236,0.4301391745404892,0.11394727316303876,0.14878668358388536,-0.07332455366849899,-0.09332455694675446,-0.05332455411553383
172,17.199999999998038,0.08499538153409958,0.5127583948412173,0.21089886287950682,0.1541303650883195,-0.05645640939474106,-0.07645641267299652,-0.036456409841775894
173,17.29999999999816,0.09473888576030731,0.5756331620170307,0.2979879582147227,0.15348616811033255,-0.041634999215602875,-0.06163499876856804,-0.02163499966263771
174,17.399999999998283,0.10050076246261597,0.615860250082978,0.3730548346258009,0.1498497626310507,-0.030814846977591515,-0.05081484466791153,-0.01081484742462635
175,17.499999999998405,0.10294225811958313,0.6318396158402351,0.4337948480359495,0.1447006247127698,-0.02587907575070858,-0.045879073441028595,-0.005879076197743416
176,17.599999999998527,0.10274194180965424,0.6196617310085806,0.4775879670151668,0.13885330135652535,-0.027581801638007164,-0.04758179932832718,-0.007581802085042
177,17.69999999999865,0.1004248782992363,0.5755609718369747,0.5012749077550697,0.13284778618032544,-0.03684511035680771,-0.05684510990977287,-0.016845110803842545
178,17.79999999999877,0.09613289684057236,0.49677112090584785,0.5014437230798273,0.12715643413944824,-0.05333980172872543,-0.0733398050069809,-0.03333980217576027
179,17.899999999998894,0.08929742872714996,0.383909804299698,0.47502520470883863,0.12234426639200212,-0.08182206004858017,-0.10182206332683563,-0.061822060495615005
180,17.999999999999016,0.07784029841423035,0.24301177407304309,0.42037693927609526,0.11917726054885716,-0.1047404333949089,-0.12474043667316437,-0.08474043011665344
181,18.099999999999138,0.05641607940196991,0.0906445156432234,0.3392013830949329,0.11486489512757912,-0.12998197972774506,-0.14998197555541992,-0.10998198390007019
182,18.19999999999926,0.017110025510191917,-0.0422203130123755,0.24067524453359884,0.05126146800439102,-0.16478310525417328,-0.18478310108184814,-0.1447831094264984
183,18.299999999999383,-0.03691497817635536,-0.1363179901732181,0.1412028811653539,-0.05754006247260368,-0.17792771756649017,-0.19792771339416504,-0.1579277217388153
184,18.399999999999505,-0.0844816267490387,-0.2014499352118726,0.0528332013629709,-0.11678307371166746,-0.17824925482273102,-0.19824925065040588,-0.15824925899505615
185,18.499999999999627,-0.11031311005353928,-0.25443887630327566,-0.02382017009971206,-0.14242365725827616,-0.19473789632320404,-0.2147378921508789,-0.17473790049552917
186,18.59999999999975,-0.12070988118648529,-0.2969108478469984,-0.09026784973108504,-0.15334832777523233,-0.20906616747379303,-0.2290661633014679,-0.18906617164611816
187,18.69999999999987,-0.12313489615917206,-0.32873027345381445,-0.14741680829320233,-0.15677656285675082,-0.21962188184261322,-0.23962187767028809,-0.19962188601493835
188,18.799999999999994,-0.1222567930817604,-0.34908676173950326,-0.19542939523211392,-0.15627817503210506,-0.22574268281459808,-0.24574267864227295,-0.20574268698692322
189,18.900000000000116,-0.1198514774441719,-0.3569416363080613,-0.23403336636008662,-0.1537499317598622,-0.22808130085468292,-0.2480812966823578,-0.20808130502700806
190,19.000000000000238,-0.11681102216243744,-0.350408785967371,-0.26248831239873555,-0.15024696385936306,-0.22651110589504242,-0.24651110172271729,-0.20651111006736755
191,19.10000000000036,-0.11367040127515793,-0.3273993664545394,-0.2796215742020475,-0.14640704532860926,-0.22049804031848907,-0.24049803614616394,-0.2004980444908142
192,19.200000000000482,-0.11067377030849457,-0.2860415560661522,-0.28395687584902285,-0.1426703725086992,-0.20951811969280243,-0.2295181155204773,-0.18951812386512756
193,19.300000000000605,-0.10801371932029724,-0.22399585181487325,-0.2738093855813636,-0.1393798278532813,-0.19278208911418915,-0.212782084941864,-0.17278209328651428
194,19.400000000000727,-0.10457368940114975,-0.14017629385731922,-0.24706381972949687,-0.1366278112794324,-0.16951335966587067,-0.18951335549354553,-0.1495133638381958
195,19.50000000000085,-0.08951801806688309,-0.06778457693901174,-0.20581085489237408,-0.13306095519826666,-0.15783654153347015,-0.17783653736114502,-0.1378365457057953
196,19.60000000000097,-0.06125965341925621,-0.027922945085467887,-0.16164171009933387,-0.1262387530629064,-0.15469621121883392,-0.1746962070465088,-0.13469621539115906
197,19.700000000001094,-0.032636504620313644,-0.011596216736631249,-0.12264316643979609,-0.11611504366254073,-0.15462999045848846,-0.17462998628616333,-0.1346299946308136
198,19.800000000001216,-0.014390197582542896,-0.009193691710596141,-0.09185943380126911,-0.10479020321471098,-0.1564045399427414,-0.17640453577041626,-0.13640454411506653
199,19.900000000001338,-0.00949464924633503,-0.015573755446141035,-0.06987121016587157,-0.09347671420416032,-0.1590813547372818,-0.17908135056495667,-0.13908135890960693
200,20.00000000000146,-0.014893769286572933,-0.027319324320540517,-0.05609138350062687,-0.08243121633403731,-0.1619863659143448,-0.18198636174201965,-0.14198637008666992
201,20.100000000001582,-0.025675686076283455,-0.041818385539738046,-0.04937060819196511,-0.07197215822081733,-0.16519562900066376,-0.18519562482833862,-0.1451956331729889
202,20.200000000001705,-0.03842313960194588,-0.05670405705426873,-0.048255495952126734,-0.06383824968384123,-0.16809113323688507,-0.18809112906455994,-0.1480911374092102
203,20.300000000001827,-0.05137179419398308,-0.07089017619010818,-0.05121074104295933,-0.06194620602903495,-0.17023839056491852,-0.19023838639259338,-0.15023839473724365
204,20.40000000000195,-0.06364482641220093,-0.08437712329945057,-0.05698012558829134,-0.0678844026001907,-0.17236249148845673,-0.1923624873161316,-0.15236249566078186
205,20.50000000000207,-0.07489900290966034,-0.09733538939382669,-0.06468055955365758,-0.0778844509404193,-0.1744619756937027,-0.19446197152137756,-0.15446197986602783
206,20.600000000002193,-0.08518754690885544,-0.1098257135674352,-0.07368482006136949,-0.0884928527044882,-0.17655108869075775,-0.19655108451843262,-0.15655109286308289
207,20.700000000002316,-0.09460491687059402,-0.1219159917016377,-0.08354973367079528,-0.09846335551302514,-0.17868565022945404,-0.1986856460571289,-0.15868565440177917
208,20.800000000002438,-0.10316291451454163,-0.1337244391859116,-0.09396362810755883,-0.10749802772824509,-0.18078775703907013,-0.200787752866745,-0.16078776121139526
209,20.90000000000256,-0.11081160604953766,-0.1455845988020954,-0.10475084683302344,-0.1155605907429692,-0.18308062851428986,-0.20308062434196472,-0.163080632686615
210,21.000000000002682,-0.11749401688575745,-0.1581194819353371,-0.11589681193263002,-0.1226692632889226,-0.18555964529514313,-0.205559641122818,-0.16555964946746826
211,21.100000000002805,-0.12315963953733444,-0.17235737161236386,-0.12759469706299054,-0.12882447069327913,-0.18815653026103973,-0.2081565260887146,-0.16815653443336487
212,21.200000000002927,-0.12770235538482666,-0.18989692410453785,-0.14030765132052378,-0.13395338162584317,-0.19130824506282806,-0.21130824089050293,-0.1713082492351532
213,21.30000000000305,-0.13085699081420898,-0.2131268307299372,-0.15486496261466703,-0.1378743894839458,-0.19584666192531586,-0.21584665775299072,-0.175846666097641
214,21.40000000000317,-0.13235732913017273,-0.24482338591003128,-0.17257343757370383,-0.1403340563752793,-0.20391727983951569,-0.22391727566719055,-0.18391728401184082
215,21.500000000003293,-0.13160575926303864,-0.2887448244131008,-0.19518769984048054,-0.14108428065104292,-0.21866028010845184,-0.2386602759361267,-0.19866028428077698
216,21.600000000003416,-0.1289791762828827,-0.3468340659913416,-0.22481748965246884,-0.13998930294029557,-0.239358052611351,-0.2593580484390259,-0.21935805678367615
217,21.700000000003538,-0.12617400288581848,-0.41976087635564596,-0.26323876178818384,-0.13712689652191268,-0.2653026580810547,-0.28530266880989075,-0.24530266225337982
218,21.80000000000366,-0.12384294718503952,-0.5093239340547839,-0.31218577417788035,-0.1326894624112528,-0.2971152067184448,-0.3171152174472809,-0.27711519598960876
219,21.900000000003782,-0.12236525118350983,-0.6168781067974471,-0.3733447087161769,-0.1268802845405405,-0.33345967531204224,-0.3534596860408783,-0.3134596645832062
220,22.000000000003904,-0.12195058166980743,-0.7438867850972919,-0.4483297324833834,-0.11986491698793919,-0.37445056438446045,-0.3944505751132965,-0.3544505536556244
221,22.100000000004027,-0.12262587249279022,-0.8921325834592153,-0.5387469897706227,-0.11176574143954698,-0.4238700270652771,-0.44387003779411316,-0.40387001633644104
222,22.20000000000415,-0.12419982999563217,-1.0553131834027951,-0.6460644790526064,-0.10270270721245,-0.47416120767593384,-0.4941612184047699,-0.4541611969470978
223,22.30000000000427,-0.12623262405395508,-1.1617561406929156,-0.7598896272185418,-0.09315875528572362,-0.5061474442481995,-0.5261474251747131,-0.4861474335193634
224,22.400000000004393,-0.1284199059009552,-1.2778269950177723,-0.8733300971154151,-0.08407577878529511,-0.5400055050849915,-0.5600054860115051,-0.5200055241584778
225,22.500000000004515,-0.13035976886749268,-1.3946845733552315,-0.9884102741101585,-0.07712948993703546,-0.575433611869812,-0.5954335927963257,-0.5554336309432983
226,22.600000000004638,-0.13134758174419403,-1.5007661731469835,-1.1027751382798476,-0.07532665369332563,-0.611753523349762,-0.6317535042762756,-0.5917535424232483
227,22.70000000000476,-0.13189135491847992,-1.6190172892727173,-1.2176010099608054,-0.08052546059378475,-0.6496489644050598,-0.6696490049362183,-0.6296489238739014
228,22.800000000004882,-0.13198189437389374,-1.590053711441941,-1.3165147042257124,-0.09018079999859552,-0.6413454413414001,-0.6613454818725586,-0.6213454008102417
229,22.900000000005004,-0.13168340921401978,-1.6025478339090071,-1.389967999730505,-0.09998701855248371,-0.6455790996551514,-0.6655791401863098,-0.6255790591239929
230,23.000000000005127,-0.13115082681179047,-1.595289102192532,-1.4464052971573407,-0.10701214213803566,-0.6438397765159607,-0.6638398170471191,-0.6238397359848022
231,23.10000000000525,-0.13055598735809326,-1.594889961134549,-1.489799966169777,-0.11089432712122771,-0.6441795229911804,-0.6641795635223389,-0.624179482460022
232,23.20000000000537,-0.12998750805854797,-1.5928446880912883,-1.5231190133987105,-0.11226668992316868,-0.6435632705688477,-0.6635633111000061,-0.6235632300376892
233,23.300000000005493,-0.12937484681606293,-1.5884571201625897,-1.5529134218166551,-0.11171490331226841,-0.6266310214996338,-0.6466310620307922,-0.6066309809684753
234,23.400000000005615,-0.12652985751628876,-1.582724746690023,-1.5969539090637455,-0.10893414603313711,-0.5022842884063721,-0.5222842693328857,-0.482284277677536
235,23.500000000005738,-0.1438179612159729,-1.5828837408644185,-1.7149302985260033,-0.09992465885807882,-0.3836550712585449,-0.403655081987381,-0.36365506052970886
236,23.60000000000586,-0.17926764488220215,-1.5718049424600644,-1.8530329820736813,-0.08743258161612283,-0.3636312484741211,-0.38363125920295715,-0.34363123774528503
237,23.700000000005982,-0.19808894395828247,-1.5225471346361485,-1.9760401797457892,-0.07643326306911333,-0.34936463832855225,-0.3693646490573883,-0.3293646275997162
238,23.800000000006104,-0.20098380744457245,-1.5432239607889309,-2.076546205349445,-0.07024249357714608,-0.346649706363678,-0.36664971709251404,-0.3266496956348419
239,23.900000000006226,-0.1962113380432129,-1.5071476470247536,-2.1579246555473857,-0.06955586821101659,-0.3409413695335388,-0.3609413802623749,-0.32094135880470276
240,24.00000000000635,-0.19125384092330933,-1.4934863733682135,-2.221940819840802,-0.07295923004288851,-0.3378225266933441,-0.3578225374221802,-0.31782251596450806
241,24.10000000000647,-0.1877305507659912,-1.4744369932834234,-2.2702666452388556,-0.07766388638574721,-0.33339032530784607,-0.35339033603668213,-0.31339031457901
242,24.200000000006593,-0.18460746109485626,-1.4539637137378492,-2.3064002209414296,-0.08174303031700506,-0.32806089520454407,-0.3480609059333801,-0.308060884475708
243,24.300000000006715,-0.18129803240299225,-1.4338790361403397,-2.3316426576124067,-0.08464972772021047,-0.32249993085861206,-0.3424999415874481,-0.302499920129776
244,24.400000000006838,-0.177911177277565,-1.412973645739335,-2.346973738260688,-0.08655374931099531,-0.3168832063674927,-0.33688321709632874,-0.2968831956386566
245,24.50000000000696,-0.17451097071170807,-1.392232045400732,-2.3529637268211547,-0.08787740571439681,-0.3112304210662842,-0.33123043179512024,-0.2912304103374481
246,24.600000000007082,-0.17109890282154083,-1.3714925564805025,-2.350165343016717,-0.08900032318129182,-0.30575472116470337,-0.3257547616958618,-0.2857546806335449
247,24.700000000007204,-0.1676553189754486,-1.3508195062192918,-2.3392168037369996,-0.09016541995720666,-0.3002726435661316,-0.32027268409729004,-0.28027260303497314
248,24.800000000007326,-0.1640622317790985,-1.4700274344796593,-2.3298162241171867,-0.09106079086856461,-0.3145996928215027,-0.3345997929573059,-0.29459959268569946
249,24.90000000000745,-0.16032126545906067,-1.6816077798171847,-2.3886766544902533,-0.088020412499808,-0.35225412249565125,-0.3722544312477112,-0.3322538137435913
250,25.00000000000757,-0.15653762221336365,-1.8464470569239388,-2.462390700566848,-0.08323961952049883,-0.3822672367095947,-0.4022681713104248,-0.36226630210876465
251,25.100000000007693,-0.15269075334072113,-2.0084057021030333,-2.561833150943962,-0.07648972434506264,-0.40888145565986633,-0.4288839101791382,-0.3888790011405945
252,25.200000000007815,-0.14875802397727966,-2.1805744374594482,-2.6726308986345204,-0.06933299559971436,-0.4442584812641144,-0.4642649292945862,-0.4242520332336426
253,25.300000000007937,-0.14478039741516113,-2.3455380374119983,-2.793087184598863,-0.061987794009959636,-0.48048508167266846,-0.500501275062561,-0.4604688882827759
254,25.40000000000806,-0.14079326391220093,-2.546638465247053,-2.923679072693552,-0.05435097668435957,-0.5208709239959717,-0.5409112572669983,-0.5008305907249451
255,25.500000000008182,-0.13680250942707062,-2.7565070798662994,-3.0660876958345193,-0.04582820623222728,-0.5641088485717773,-0.5842011570930481,-0.5440165400505066
256,25.600000000008304,-0.13616767525672913,-2.9847121212278616,-3.225185850639579,-0.036062679001344716,-0.5249727368354797,-0.5450445413589478,-0.5049009323120117
257,25.700000000008426,-0.13099199533462524,-3.2410207113984235,-3.457143269460669,-0.014740696763983468,-0.522458016872406,-0.5425548553466797,-0.5023611783981323
258,25.80000000000855,-0.10888610780239105,-3.2781096686251843,-3.6666238518888763,0.006706301390298432,-0.5548008680343628,-0.5750250220298767,-0.5345767140388489
259,25.90000000000867,-0.13443201780319214,-3.362917417896405,-3.68699122737452,0.000643081661673703,-0.8378347158432007,-0.8639821410179138,-0.8116872906684875
260,26.000000000008793,-0.2382674664258957,-3.300658054888217,-3.6283309710502434,-0.01618256336932697,-0.9024410247802734,-0.931572437286377,-0.8733096122741699
261,26.100000000008915,-0.2542620003223419,-3.272873677442334,-3.6435553985152547,-0.0169220000132326,-0.6758700609207153,-0.6979393362998962,-0.6538007855415344
262,26.200000000009037,-0.16295427083969116,-3.195084936696624,-3.6630775039265258,-0.009226630209086855,-0.6782128810882568,-0.7012991309165955,-0.6551266312599182
263,26.30000000000916,-0.08135036379098892,-3.2408838045716593,-3.557150770509418,-0.020507016868527704,-0.9427983164787292,-0.979008674621582,-0.9065879583358765
264,26.400000000009282,-0.1134340912103653,-3.0988279594250656,-3.4838253554509446,-0.027961345879630527,-0.8018881678581238,-0.8318111300468445,-0.7719652056694031
265,26.500000000009404,-0.14991869032382965,-2.977393523779348,-3.39345985880783,-0.032291353923372915,-0.7530882358551025,-0.7813529968261719,-0.7248234748840332
266,26.600000000009526,-0.1283935308456421,-2.918374643938293,-3.2586931375779407,-0.04340389433470691,-0.8698703646659851,-0.9065749645233154,-0.8331657648086548
267,26.70000000000965,-0.11232150346040726,-2.959002753214257,-3.131914643058282,-0.05741535615292385,-0.9408961534500122,-0.9845187664031982,-0.8972735404968262
268,26.80000000000977,-0.10790026187896729,-2.981802173335879,-3.0304444989388735,-0.07088857221954124,-0.9779847860336304,-1.0272108316421509,-0.9287587404251099
269,26.900000000009893,-0.1064826101064682,-2.976080375584722,-2.951803808816648,-0.0819277557478374,-0.9887658357620239,-1.041222095489502,-0.9363096356391907
270,27.000000000010015,-0.10588005185127258,-2.9651682477602748,-2.89302478367199,-0.0898740573321212,-0.9856212139129639,-1.0399037599563599,-0.9313386082649231
271,27.100000000010137,-0.10526418685913086,-2.944350616852276,-2.845802881694425,-0.09565547636155465,-0.9858644008636475,-1.0423442125320435,-0.9293846487998962
272,27.20000000001026,-0.10496734827756882,-2.9183786933497657,-2.803426513046989,-0.10040171178529109,-0.9863828420639038,-1.0451182126998901,-0.9276474714279175
273,27.30000000001038,-0.10496247559785843,-2.890894090274543,-2.763197035802203,-0.10473508976243694,-0.9884512424468994,-1.0496962070465088,-0.92720627784729
274,27.400000000010504,-0.1049681305885315,-2.8656675368932127,-2.7243785803334517,-0.1090090447308652,-0.9925632476806641,-1.056681513786316,-0.9284449219703674
275,27.500000000010626,-0.10489869862794876,-2.8427501111210063,-2.6874306776611845,-0.11332168147830217,-0.9948848485946655,-1.061732292175293,-0.9280374646186829
276,27.60000000001075,-0.10471376776695251,-2.821624049680338,-2.6525189247382106,-0.1177013444787085,-0.9965254068374634,-1.06607186794281,-0.9269789457321167

